Multi-mode Trajectory Optimization for Impact-aware Manipulation

The transition from free motion to contact is a challenging problem in robotics, in part due to its hybrid nature. Additionally, disregarding the effects of impacts at the motion planning level often results in intractable impulsive contact forces. In this paper, we introduce an impact-aware multi-mode trajectory optimization (TO) method that combines hybrid dynamics and hybrid control in a coherent fashion. A key concept is the incorporation of an explicit contact force transmission model in the TO method. This allows the simultaneous optimization of the contact forces, contact timings, continuous motion trajectories and compliance, while satisfying task constraints. We compare our method against standard compliance control and an impact-agnostic TO method in physical simulations. Further, we experimentally validate the proposed method with a robot manipulator on the task of halting a large-momentum object.

==> figures/data/compliant_impact_force.dat <==
time,force
0.00359500800000134,-0.36763
0.00878156799999985,-0.375658
0.0138401280000018,-0.398015
0.0185152000000031,-0.369017
0.0236497920000005,-0.406641
0.0287938560000001,-0.430584
0.0335749120000024,-0.36925
0.0387476480000011,-0.361044
0.0438543360000025,-0.414652
0.0485826560000007,-0.413554
0.0536271360000029,-0.421442
0.0587573760000026,-0.413895
0.0634616320000028,-0.397663
0.0686663680000024,-0.420665
0.0738900480000027,-0.405195
0.0784837120000006,-0.414403
0.0836216320000034,-0.414033
0.0888020480000016,-0.391072
0.0935431680000001,-0.437574
0.098637312000001,-0.407327
0.103706368000001,-0.407256
0.108405504,-0.384518
0.113552896000002,-0.391513
0.118740480000003,-0.407418
0.123439360000003,-0.41403
0.128644352000002,-0.42922
0.133710336,-0.412988
0.138847744000003,-0.420204
0.143523328000001,-0.413642
0.148659712000001,-0.41346
0.153961216000003,-0.428834
0.158627584000001,-0.40747
0.163701760000002,-0.384848
0.168889344,-0.370009
0.173592832000001,-0.391816
0.178649344,-0.375974
0.183784704000001,-0.398558
0.188476672,-0.397292
0.193707776,-0.427861
0.198947840000002,-0.427623
0.203549184,-0.391139
0.208700160000003,-0.383023
0.213736960000002,-0.413718
0.218510592000001,-0.384722
0.223588608,-0.369765
0.228708608000002,-0.407497
0.233407232000001,-0.399058
0.238588928000002,-0.391886
0.244134912000003,-0.383505
0.248511488000002,-0.398677
0.253545216000003,-0.375021
0.258676992000002,-0.405431
0.263832064000002,-0.405485
0.268530432000002,-0.421112
0.273662464000001,-0.376091
0.278799360000001,-0.406098
0.283552,-0.399267
0.288825600000003,-0.399524
0.293829120000002,-0.384849
0.298500864000001,-0.415611
0.303644160000001,-0.392124
0.308760320000001,-0.407953
0.313514496000003,-0.353064
0.318640384000002,-0.428922
0.323812096000001,-0.375245
0.328556288000001,-0.427013
0.333598720000001,-0.404361
0.338754304000002,-0.405442
0.343444480000002,-0.382796
0.348624896,-0.429077
0.353716736000003,-0.398414
0.358461184000003,-0.40773
0.363610880000003,-0.377411
0.368843776000002,-0.407253
0.373847040000001,-0.400266
0.378547200000003,-0.376491
0.383684352000003,-0.391257
0.388823296000002,-0.376042
0.393538048,-0.398034
0.398682368000003,-0.405481
0.40385792,-0.37464
0.408685312000003,-0.375392
0.413667328000002,-0.413374
0.418798848000002,-0.406601
0.423504384000001,-0.414381
0.428639232000002,-0.415082
0.433772032,-0.384652
0.43849728,-0.40728
0.443659008000001,-0.40779
0.448904704,-0.376963
0.453500928,-0.376315
0.458661120000002,-0.413711
0.463831552000002,-0.428513
0.468455168000002,-0.352086
0.473670912000003,-0.405998
0.478799616000003,-0.390615
0.483565568000003,-0.391454
0.488671488000001,-0.399064
0.493712384000002,-0.376542
0.498405120000001,-0.376163
0.503559168000002,-0.383967
0.508706304,-0.392619
0.513413376000003,-0.4289
0.518553600000001,-0.383259
0.52378496,-0.413402
0.528913920000001,-0.39856
0.533552384,-0.390161
0.538677504000002,-0.375109
0.543795200000002,-0.375243
0.548518400000003,-0.407032
0.553716224000002,-0.398979
0.558838784000002,-0.399757
0.563530496000002,-0.399682
0.568742400000001,-0.38478
0.573804032000002,-0.392167
0.578476032000001,-0.38371
0.583623680000002,-0.389818
0.588746240000003,-0.382476
0.593568768000001,-0.390347
0.598688512000003,-0.382996
0.603773440000001,-0.367313
0.608966144,-0.398243
0.613591808000002,-0.376376
0.618708480000002,-0.407269
0.623418368000003,-0.414996
0.628541696000003,-0.400375
0.633682432000001,-0.384443
0.638441216,-0.407188
0.643578368,-0.384081
0.649062656000002,-0.406713
0.653833728000002,-0.382859
0.658538496000002,-0.405381
0.663695616000002,-0.435128
0.668817664000002,-0.405391
0.673544960000001,-0.405777
0.678676224,-0.398692
0.683912704000001,-0.40697
0.688572928000003,-0.399591
0.693633536,-0.377804
0.698764032000003,-0.385186
0.70347392,-0.430114
0.708606464000002,-0.392208
0.713805312000002,-0.361664
0.718470912000001,-0.390909
0.724391424,-0.405343
0.728841984000002,-0.427744
0.733492992000002,-0.404904
0.738697216000002,-0.413226
0.743736576000003,-0.406024
0.748449536000003,-0.398991
0.753731328000001,-0.39152
0.758880256000001,-0.38411
0.763473664000003,-0.376924
0.768682496,-0.384349
0.773795840000002,-0.399382
0.778881536,-0.406792
0.78357248,-0.398367
0.788712192000002,-0.39832
0.793928448000003,-0.390651
0.798683136000001,-0.404796
0.803704832000001,-0.397929
0.808936448000001,-0.390152
0.813612800000001,-0.413875
0.818697984,-0.452095
0.823824640000002,-0.39135
0.828537344000001,-0.392223
0.833736448000003,-0.407794
0.8390144,-0.399256
0.843524864000003,-0.383873
0.848741120000003,-0.398663
0.853838848000002,-0.391029
0.858528512000003,-0.413697
0.863649792,-0.420721
0.868775936000002,-0.374731
0.873553920000003,-0.375591
0.878802176000001,-0.39822
0.883927040000003,-0.398553
0.888850432000002,-0.399472
0.896355072000002,-0.406813
0.898698496000002,-0.407418
0.90381696,-0.40709
0.908548608,-0.399632
0.913682176000002,-0.4059
0.918801664,-0.38345
0.923545344000001,-0.427752
0.928738304000003,-0.41268
0.933857536000001,-0.382371
0.938503168,-0.375577
0.943636224000002,-0.436409
0.948766208000002,-0.399531
0.95347456,-0.423051
0.958667008000003,-0.423187
0.963794176,-0.392444
0.968469760000001,-0.400009
0.97360128,-0.383706
0.978738432,-0.390673
0.983447808000001,-0.412711
0.988581632000002,-0.397505
0.99372928,-0.427609
0.998425088000001,-0.389939
1.00359168,-0.405986
1.0087872,-0.420708
1.013591296,-0.37637
1.01855872,-0.406961
1.023689984,-0.400437
1.028408576,-0.392238
1.033536768,-0.384018
1.038710784,-0.399428
1.043887872,-0.376312
1.048664832,-0.406511
1.053682176,-0.397394
1.058800896,-0.398295
1.063529984,-0.359159
1.068668672,-0.397786
1.073772544,-0.390376
1.078561024,-0.413518
1.083678208,-0.40681
1.08886272,-0.407101
1.09347072,-0.392539
1.098603008,-0.377411
1.103754752,-0.38491
1.108449024,-0.406737
1.113647616,-0.406358
1.11878912,-0.435752
1.12352384,-0.375328
1.128657664,-0.389425
1.133732352,-0.37545
1.138427648,-0.436234
1.143558912,-0.405594
1.148710144,-0.413584
1.153450752,-0.3925
1.15863424,-0.377163
1.163769856,-0.391903
1.168932864,-0.414107
1.173563136,-0.376471
1.178660608,-0.398778
1.183804672,-0.414218
1.1885056,-0.428505
1.19372032,-0.429079
1.199007232,-0.382655
1.203567872,-0.376196
1.208839424,-0.406497
1.213767936,-0.413459
1.218477312,-0.384781
1.223722752,-0.39974
1.228738816,-0.40643
1.233628672,-0.437258
1.238644992,-0.383749
1.243799552,-0.421632
1.24862848,-0.405916
1.253799936,-0.412811
1.258784768,-0.443187
1.26355072,-0.429173
1.2685568,-0.512064
1.273893632,-29.266723
1.278519296,-92.897235
1.283604736,-170.982297
1.288805376,-199.469207
1.293881856,-178.697397
1.298553344,-136.080407
1.303692544,-96.981966
1.308830976,-60.163592
1.3136128,-29.307022
1.318746624,-1.896862
1.323867904,-1.183201
1.328595456,-1.58006
1.333677056,-1.414292
1.338792192,-1.704944
1.343486464,-1.658321
1.348628736,-1.688054
1.353984768,-1.698192
1.358693376,-1.637993
1.36373376,-1.616877
1.368774912,-1.683856
1.373566976,-1.625472
1.378598144,-1.38581
1.383728896,-1.591967
1.388511744,-1.286786
1.393603328,-1.655167
1.39877248,-1.178165
1.403446016,-1.432678
1.408653824,-1.285626
1.413756416,-1.339818
1.418452736,-1.246419
1.423559168,-1.435021
1.428684288,-1.342549
1.433828096,-1.51988
1.438571776,-1.525831
1.44374144,-1.604749
1.448899072,-24.234102
1.453533696,-60.069755
1.458742272,-96.780752
1.463789312,-109.365043
1.468512768,-110.373039
1.473623552,-100.567171
1.478827008,-83.568489
1.483579392,-66.49902
1.488736,-47.659651
1.493786112,-29.945811
1.4984832,-15.82338
1.503607808,-4.819412
1.508760064,-1.717525
1.51351808,-2.038947
1.51869824,-1.948034
1.52379776,-1.981603
1.528527104,-4.176282
1.533605632,-11.63116
1.5387072,-21.489206
1.543420672,-28.822575
1.5485504,-35.361436
1.553688832,-42.065043
1.558447104,-48.421201
1.563566848,-52.769839
1.568809728,-52.836592
1.57386624,-48.886765
1.578557696,-43.91342
1.583689728,-37.915672
1.588805888,-31.995882
1.593603584,-27.138746
1.5987968,-23.100006
1.603867648,-20.166588
1.608620544,-18.518856
1.613682944,-18.138516
1.618803712,-19.538188
1.623523072,-22.104159
1.628630528,-25.777446
1.6338176,-29.33887
1.638558976,-32.118753
1.643685888,-33.858955
1.648820224,-34.397905
1.653575424,-33.61789
1.65858304,-31.394247
1.663719168,-28.349864
1.668418048,-25.140796
1.67357312,-21.819687
1.679027456,-19.043276
1.683471104,-17.384298
1.688704,-16.532175
1.693809408,-16.680543
1.698502912,-17.577459
1.70359808,-19.231965
1.708726784,-21.323908
1.713938688,-23.351909
1.718664448,-24.71496
1.723714048,-25.374164
1.728920064,-24.97291
1.733631232,-23.800561
1.738738176,-22.198863
1.74383616,-20.435476
1.74852992,-19.027916
1.753783808,-17.622404
1.758929152,-16.523756
1.763526656,-15.8999
1.768843008,-15.481421
1.773890048,-15.480946
1.778525952,-15.625083
1.783699968,-15.779841
1.788789248,-15.71635
1.793563648,-15.488648
1.79872896,-15.1111
1.803776256,-14.6275
1.808523776,-14.411424
1.813709056,-14.105053
1.818773248,-13.796921
1.823895296,-13.355761
1.828606464,-12.768853
1.833869312,-11.919642
1.83854592,-11.168389
1.8435904,-10.442478
1.84897536,-10.005378
1.85390464,-9.576159
1.85858944,-9.133414
1.863724544,-8.577946
1.868882944,-7.943151
1.873699072,-7.24329
1.87877632,-6.453841
1.883853824,-5.788534
1.88861184,-5.108044
1.893721856,-4.59443
1.898828288,-4.110211
1.903539712,-3.727897
1.908686336,-3.367272
1.913900032,-3.176269
1.91860352,-2.911743
1.923667456,-2.657602
1.928930816,-2.498734
1.933597952,-2.131713
1.938648064,-1.939599
1.943796736,-1.563856
1.948478208,-1.352769
1.953697792,-1.014849
1.958925824,-0.872036
1.963516416,-0.507998
1.96866688,-0.478085
1.973791744,-0.25972
1.978864896,-0.37893
1.98356992,-0.319584
1.988700416,-0.334313
1.993972736,-0.267222
1.998925056,-0.296737
2.003695104,-0.19064
2.008940544,-0.310423
2.01361408,-0.227514
2.018695936,-0.230357
2.023835904,-0.236336
2.028515072,-0.230103
2.03375744,-0.209453
2.038943488,-0.207285
2.043518208,-0.214417
2.04872192,-0.207798
2.053794816,-0.261394
2.058471936,-0.154822
2.063622912,-0.214476
2.068765696,-0.202538
2.073545728,-0.149599
2.078752512,-0.193877
2.083808,-0.168035
2.088550144,-0.172301
2.093688064,-0.188027
2.098780928,-0.112135
2.10393088,-0.160504
2.1086016,-0.165157
2.113871616,-0.146624
2.11870464,-0.133663
2.123615232,-0.144988
2.128781824,-0.138944
2.133924352,-0.186415
2.13861376,-0.177248
2.143715584,-0.155316
2.148876544,-0.190545
2.15364864,-0.19452
2.158787584,-0.162142
2.163839232,-0.186971
2.168648192,-0.246599
2.173747712,-0.278211
2.178831616,-0.232089
2.18354944,-0.270806
2.188690432,-0.272419
2.193936384,-0.293901
2.198594048,-0.310613
2.20368512,-0.330751
2.208853248,-0.29667
2.213549056,-0.33979
2.218651904,-0.363542
2.223760384,-0.354101
2.228463616,-0.3399
2.233688064,-0.35503
2.238820352,-0.354276
2.243485184,-0.359047
2.248667392,-0.353012
2.25377408,-0.408081
2.258870272,-0.422796
2.263580672,-0.404943
2.268724224,-0.40558
2.2739648,-0.423744
2.278625536,-0.438445
2.28372864,-0.431673
2.288966912,-0.429735
2.293563648,-0.424655
2.298682368,-0.416069
2.303770624,-0.443842
2.308472832,-0.467305
2.313725952,-0.406772
2.318817536,-0.438642
2.323517952,-0.457924
2.328684288,-0.427881
2.333740544,-0.428405
2.338448896,-0.431117
2.34357376,-0.451368
2.348718336,-0.452611
2.353456384,-0.497776
2.358606592,-0.499772
2.363751424,-0.512971
2.368520448,-0.437777
2.373573376,-0.49088
2.378696192,-0.490443
2.38346752,-0.468239
2.388530944,-0.483087
2.393727488,-0.505561
2.398853376,-0.490221
2.403574784,-0.475074
2.408807936,-0.467589
2.413811968,-0.482435
2.418540032,-0.451407
2.423661824,-0.48236
2.428787968,-0.459174
2.433496064,-0.490804
2.438675968,-0.460577
2.443814144,-0.498358
2.448572416,-0.47552
2.453646592,-0.467084
2.458751488,-0.46689
2.463456,-0.482291
2.468599552,-0.459566
2.473750272,-0.474645
2.478463488,-0.459472
2.483687424,-0.459742
2.488835584,-0.459432
2.4934784,-0.429425
2.498581504,-0.414342
2.503726336,-0.445336
2.508430848,-0.422339
2.513632256,-0.414578
2.518789632,-0.398848
2.523458304,-0.428651
2.528623872,-0.398641
2.53369216,-0.382504
2.538818816,-0.414134
2.54359552,-0.390977
2.54866688,-0.367114
2.554768128,-0.383033
2.558720256,-0.375285
2.563698688,-0.368565
2.5689088,-0.376285
2.573598208,-0.384568
2.578646272,-0.398288
2.583789568,-0.399003
2.588546816,-0.367483
2.593725184,-0.383002
2.59877248,-0.374716
2.603498496,-0.383476
2.608708352,-0.404486
2.6137664,-0.367381
2.618559744,-0.375502
2.623599104,-0.368571
2.628730112,-0.368339
2.633440512,-0.400056
2.638618112,-0.391735
2.643784192,-0.407626
2.648527104,-0.391931
2.653566208,-0.384403
2.658711552,-0.376454
2.663409408,-0.406445
2.668568832,-0.398278
2.673690112,-0.413355
2.678457344,-0.428522
2.683622144,-0.359827
2.688733952,-0.413745
2.693815552,-0.421087
2.698521856,-0.40581
2.703666944,-0.405759
2.708804352,-0.407141
2.71350912,-0.39917
2.718775552,-0.3994
2.723923968,-0.399253
2.728509184,-0.399552
2.733638656,-0.368002
2.7387776,-0.414215
2.743487232,-0.383218
2.748616448,-0.390471
2.753773568,-0.40654
2.758492416,-0.437039
2.763726848,-0.414537
2.768772608,-0.383838
2.773516288,-0.399394
2.778610432,-0.383982
2.783745024,-0.414649
2.788561664,-0.40655
2.793592576,-0.413749
2.79870592,-0.420929
2.803453696,-0.391205
2.808638464,-0.40542
2.81399296,-0.375282
2.819115008,-0.406493
2.823548416,-0.422183
2.8286784,-0.406942
2.833825792,-0.384076
2.838609408,-0.399681
2.843725568,-0.391448
2.848931072,-0.38466
2.853567744,-0.399004
2.858669824,-0.406423
2.863825408,-0.39861
2.86851584,-0.367475
2.873716992,-0.413647
2.878842368,-0.398731
2.883548928,-0.421298
2.88873984,-0.436854
2.894543872,-0.413432
2.898550784,-0.437057
2.90367488,-0.406965
2.908823808,-0.399532
2.913644032,-0.414
2.918729728,-0.422334
2.923780352,-0.384231
2.928662272,-0.406652
2.933651712,-0.428786
2.938784512,-0.398
2.943446016,-0.383201
2.948582656,-0.344861
2.953862656,-0.398284
2.958982912,-0.421402
2.963563264,-0.399185
2.96881408,-0.399299
2.97392512,-0.391493
2.978560768,-0.407174
2.983702528,-0.414234
2.988826624,-0.422106
2.993545728,-0.414353
2.998811648,-0.421138
3.00394496,-0.39895
3.008593152,-0.413021
3.01375104,-0.412878
3.01884928,-0.405715
3.023530752,-0.41448
3.02866432,-0.390463
3.034001408,-0.413639
3.038603264,-0.414249
3.043745024,-0.391934
3.048843008,-0.399495
3.053536,-0.407196
3.058615296,-0.38418
3.0637696,-0.3766
3.068461568,-0.390631
3.073704704,-0.406484
3.078852608,-0.429045
3.083461376,-0.374933
3.088689664,-0.37586
3.09383808,-0.406459
3.098514944,-0.422798
3.103586816,-0.406675
3.108716544,-0.399365
3.113964544,-0.399778
3.11868544,-0.407267
3.123712256,-0.398875
3.128897536,-0.383862
3.1336,-0.421579
3.138713856,-0.383324
3.143826688,-0.398183
3.148559104,-0.390656
3.153846272,-0.390471
3.15922048,-0.399094
3.163519744,-0.398941
3.168729344,-0.414302
3.173860096,-0.406835
3.178567424,-0.369107
3.18367616,-0.399407
3.188804608,-0.384005
3.193632,-0.405561
3.19878912,-0.435971
3.203784192,-0.413276
3.208534784,-0.413491
3.213659648,-0.413809
3.21874944,-0.390786
3.223458816,-0.391621
3.2285888,-0.406953
3.233828608,-0.391286
3.239032064,-0.39945
3.243611392,-0.391741
3.248817152,-0.384117
3.25393408,-0.375916
3.258588672,-0.398993
3.263742464,-0.41343
3.268836352,-0.420972
3.273693696,-0.383008
3.278841344,-0.40586
3.284117248,-0.39018
3.288619008,-0.421665
3.293712128,-0.414071
3.298809344,-0.422112
3.303539456,-0.377119
3.30864512,-0.399975
3.313850624,-0.391623
3.318688256,-0.422744
3.323638528,-0.406864
3.328871936,-0.407224
3.333566976,-0.39799
3.338650624,-0.383332
3.3437824,-0.382403
3.348492288,-0.382703
3.353629696,-0.398437
3.358920448,-0.413764
3.363689728,-0.39114
3.368704768,-0.384114
3.37379456,-0.383899
3.378481664,-0.391499
3.383671296,-0.39169
3.38872576,-0.413949
3.394021888,-0.39923
3.398737408,-0.429452
3.403715072,-0.398869
3.408916736,-0.391114
3.413598464,-0.413283
3.418708224,-0.405715
3.423838976,-0.391687
3.42850688,-0.384252
3.43374848,-0.406491
3.438951936,-0.39906
3.44350592,-0.414386
3.448696576,-0.398911
3.453821952,-0.415005
3.4585024,-0.384012
3.463629824,-0.391255
3.468760832,-0.406074
3.47356672,-0.444406
3.478752,-0.413351
3.483921152,-0.413524
3.488622848,-0.391662
3.493663232,-0.390978
3.498756096,-0.398723
3.503470592,-0.421998
3.508599808,-0.39981
3.513826048,-0.40691
3.51896576,-0.422207
3.523615744,-0.390863
3.528984064,-0.39085
3.533914368,-0.398846
3.538578688,-0.413438
3.543707904,-0.405444
3.548846592,-0.390793
3.553711104,-0.375992
3.55878656,-0.398522
3.563833088,-0.41437
3.56858624,-0.399147
3.573733376,-0.415164
3.578821888,-0.421544
3.583544576,-0.391751
3.588631296,-0.391295
3.593879552,-0.376002
3.598605312,-0.397431
3.603654144,-0.390824
3.608859136,-0.428437
3.613539328,-0.390811
3.618628096,-0.405771
3.62377216,-0.398622
3.628477696,-0.429481
3.63377152,-0.407197
3.638869504,-0.422486
3.643916032,-0.414839
3.648639232,-0.376047
3.653769728,-0.39893
3.658899712,-0.375732
3.66358016,-0.406479
3.668686848,-0.421154
3.673884416,-0.413862
3.678679296,-0.413346
3.683673856,-0.405663
3.688902912,-0.406273
3.6935424,-0.429271
3.698643712,-0.421728
3.703773184,-0.39139
3.708496384,-0.407203
3.71377408,-0.36946
3.718845184,-0.399222
3.723490816,-0.376071
3.728675328,-0.398669
3.733781504,-0.383192
3.738482688,-0.39109
3.743597824,-0.398119
3.748753152,-0.375407
3.753547008,-0.428764
3.760276224,-0.398229
3.763789056,-0.406407
3.768498944,-0.40698
3.775657984,-0.384226
3.778712064,-0.383852
3.783872256,-0.391466
3.788539648,-0.384439
3.79376256,-0.383692
3.798898944,-0.375431
3.803582976,-0.428186
3.808771328,-0.413632
3.813882624,-0.3983
3.818529536,-0.405873
3.823666432,-0.406887
3.828790016,-0.390636
3.833554688,-0.391772
3.838782464,-0.391465
3.843814912,-0.399082
3.848567296,-0.406154
3.853701888,-0.383037
3.858792704,-0.375569
3.863493632,-0.405204
3.868617216,-0.405541
3.873874432,-0.390914
3.878561792,-0.406503
3.883618304,-0.413793
3.888800256,-0.406815
3.893473536,-0.383854
3.907848448,-0.368922
3.908798464,-0.391008
3.908890624,-0.406945
3.913690624,-0.414815
3.91902848,-0.398624
3.923944704,-0.40669
3.92870912,-0.382828
3.93378432,-0.413189
3.938853888,-0.374638
3.943569664,-0.398396
3.948691968,-0.406425
3.953964544,-0.436696
3.958661888,-0.399402
3.963693824,-0.423116
3.968902144,-0.383966
3.973559808,-0.414683
3.978662656,-0.399792
3.98380032,-0.399321
3.988482048,-0.405989
3.993687296,-0.390456
3.998896128,-0.367477
4.003619584,-0.413198
4.010870016,-0.399175
4.014119424,-0.414312
4.018597888,-0.398819
4.02370432,-0.376553
4.029434112,-0.398792
4.033532928,-0.392338
4.038722816,-0.413992
4.044306944,-0.406651
4.048980736,-0.414849
4.053701376,-0.399139
4.058876416,-0.421268
4.063922176,-0.420893
4.068589056,-0.413436
4.073723648,-0.390688
4.078996224,-0.398649
4.083702272,-0.40694
4.088895232,-0.413863
4.093983744,-0.376013
4.098570496,-0.415502
4.103679232,-0.399608
4.108835328,-0.407806
4.113691392,-0.407203
4.11889024,-0.398672
4.123853056,-0.398608
4.128589568,-0.40512
4.133721344,-0.391141
4.138799616,-0.397721
4.14349824,-0.38371
4.148720896,-0.406382
4.153880576,-0.406605
4.160429056,-0.376534
4.163836672,-0.407125
4.168775936,-0.407264
4.173603072,-0.391275
4.178575104,-0.383323
4.183710208,-0.406039
4.188839168,-0.428797
4.193641728,-0.375466
4.199038976,-0.398405
4.203876864,-0.420838
4.20888192,-0.384006
4.213831424,-0.39939
4.218925312,-0.414375
4.223623936,-0.383976
4.22880768,-0.39948
4.234287616,-0.369146
4.238572032,-0.391359
4.24366592,-0.390506
4.248923136,-0.406015
4.25353344,-0.405013
4.258642688,-0.382608
4.263770624,-0.405485
4.268487168,-0.398202
4.273791232,-0.421854
4.278906368,-0.382728
4.283510272,-0.399284
4.288662016,-0.391836
4.293827328,-0.399813
4.298497536,-0.414427
4.30361216,-0.383963
4.308730112,-0.406813
4.313836032,-0.391323
4.318791936,-0.39847
4.324669952,-0.390157
4.328979456,-0.405974
4.333662464,-0.37491
4.339313664,-0.390766
4.34388224,-0.406205
4.348603136,-0.42137
4.353770752,-0.406385
4.358873344,-0.391744
4.363567616,-0.399975
4.368676096,-0.383481
4.373873664,-0.40735
4.37850752,-0.368039
4.383776256,-0.422022
4.388939776,-0.397733
4.393662464,-0.428839
4.398804992,-0.4128
4.403882752,-0.398116
4.408530688,-0.413799
4.413641728,-0.405765
4.418770688,-0.383826
4.423482624,-0.39162
4.428784128,-0.392158
4.433950208,-0.383823
4.438584832,-0.383879
4.443678464,-0.384601
4.44878976,-0.414747
4.453467904,-0.398362
4.458592512,-0.421076
4.463772928,-0.406171
4.469060608,-0.382393
4.4737408,-0.390315
4.478771712,-0.375561
4.483891456,-0.398561
4.488587008,-0.376267
4.493715712,-0.407738
4.498891776,-0.407234
4.50366976,-0.41464
4.508818176,-0.40709
4.513901056,-0.39924
4.518583296,-0.383516
4.523676928,-0.375971
4.528800768,-0.420878
4.533527808,-0.398467
4.538797056,-0.375996
4.544196352,-0.39855
4.548527872,-0.376394
4.553721344,-0.391364
4.55878144,-0.407492
4.563503872,-0.391458
4.568614656,-0.406894
4.57382528,-0.39147
4.579321856,-0.406769
4.583698688,-0.390245
4.588851456,-0.367539
4.593890048,-0.38994
4.598578688,-0.397884
4.603717632,-0.390463
4.60885376,-0.399268
4.613678592,-0.399676
4.618805248,-0.407365
4.624053504,-0.407166
4.62857216,-0.414779
4.633722624,-0.406873
4.63883776,-0.391505
4.643550208,-0.397962
4.648895232,-0.428562
4.653951232,-0.406115
4.658616064,-0.421074
4.663691008,-0.42042
4.668811008,-0.391031
4.673505536,-0.414101
4.678748416,-0.407488
4.684163328,-0.376388
4.688715776,-0.414731
4.694206976,-0.392125
4.698772736,-0.407012
4.703459584,-0.399306
4.708598272,-0.361039
4.713855744,-0.391201
4.71857792,-0.397965
4.723596544,-0.413667
4.728824064,-0.397951
4.73393408,-0.405178
4.738563328,-0.37591
4.743695616,-0.39005
4.748819968,-0.391487
4.753621248,-0.407646
4.758780672,-0.407125
4.763864064,-0.400245
4.768814848,-0.384067
4.773911808,-0.399126
4.778831872,-0.384045
4.783571456,-0.390705
4.788691456,-0.398716
4.793856,-0.405825
4.798828032,-0.390522
4.803746816,-0.368287
4.808860928,-0.391211
4.813633024,-0.391248
4.818669568,-0.398966
4.823794688,-0.429089
4.82847872,-0.391527
4.833627136,-0.391366
4.838835712,-0.391585
4.843615232,-0.398825
4.848749824,-0.429501
4.85401856,-0.428936
4.858920448,-0.421681
4.863599104,-0.420861
4.868738048,-0.390364
4.873982976,-0.38289
4.879726336,-0.436832
4.883696128,-0.413292
4.888919808,-0.406261
4.893584384,-0.399445
4.89889408,-0.383861
4.903995136,-0.391513
4.908506624,-0.383551
4.913778944,-0.414236
4.919092736,-0.429363
4.923608832,-0.420914
4.928720384,-0.405403
4.933579264,-0.406532
4.938514432,-0.429115
4.943613184,-0.414191
4.948739328,-0.421601
4.953517824,-0.40683
4.958627328,-0.429602
4.963796736,-0.384497
4.968523776,-0.392032
4.973641984,-0.406179
4.978729984,-0.368234
4.983839744,-0.420307
4.988545536,-0.37562
4.993763584,-0.398343
4.998988544,-0.405188


==> figures/data/force_bag_impact_opt_20kg_066ms_i5_good.dat <==
time,force
0,-0.01140224
0.00372844752781193,-0.02680324
0.00901584480287259,0.01027476
0.0135626319215556,0.00357076
0.0186843090161452,0.00475976
0.0254144466858951,-0.02621524
0.0289787132299586,-0.02621524
0.0347530097349482,-0.02664424
0.0388965273122991,-0.02664424
0.0449537794814677,0.01020076
0.0488697524766548,-0.00566024
0.0536312575381462,0.00266176
0.0586305684932858,-0.00475624
0.0693449168795933,0.00283276
0.0703053756345216,0.00283276
0.073826288137564,0.01147776
0.078999271789575,-0.01890424
0.0873984117722426,-0.00419824
0.0884602009780781,-0.00419824
0.0945274579259438,-0.00483424
0.0991191382823705,-0.03486624
0.1037823912864,-0.04254924
0.108686528577523,0.00319176
0.113661725450675,0.00271476
0.118884989528958,0.04071976
0.124320919287754,-0.01886224
0.128834100611326,-0.01999024
0.133758760525417,-0.00400424
0.138782955160906,0.01134076
0.143973896108015,-0.01889424
0.15258518870562,0.02621876
0.154022028846206,-0.00471924
0.165460825823303,0.00252976
0.165499818806943,0.00252976
0.16915515449043,0.01848276
0.173830208002666,0.01836576
0.178834393080761,0.04023076
0.189060559573204,0.01906576
0.189523601253932,0.01906576
0.20575853521878,-0.00293224
0.206927811662414,-0.00293224
0.212871419806894,-0.00330624
0.215046561308773,-0.00330624
0.215478562522261,-0.00330624
0.219711610042313,-0.04092024
0.223990576931256,0.00311276
0.230037824321727,-0.01230124
0.23413593559576,0.01738176
0.239237859665743,0.02478276
0.2484271206327,0.00026976
0.253716826702844,0.00145576
0.254884563949755,0.00145576
0.260928476413994,0.01719276
0.266753566410831,0.03435376
0.269282723158918,0.03435376
0.274375925114138,0.07036376
0.28137901366937,0.04851076
0.285445827943376,0.04851076
0.289805859193045,0.07180976
0.294203344229632,0.04728276
0.303372339106407,0.07248576
0.305826331747872,0.06550976
0.311127838326224,0.04717776
0.316872890093483,-0.02115524
0.321441225966283,-0.02115524
0.329858323244048,0.05315576
0.332788953803958,0.08394376
0.342339669467948,-0.04742224
0.343732642501939,-0.04742224
0.345181539683518,-0.04742224
0.351778793369547,0.05245576
0.354536777363734,0.05245576
0.359891129696229,0.02056476
0.3646172332331,0.02574776
0.372664666764644,0.08759176
0.374320072839845,0.08759176
0.379968924811939,0.02006076
0.391725822445049,0.05519376
0.392026222338751,0.05519376
0.394650809283642,0.09494076
0.402557406315064,0.06420676
0.405341813186323,-0.05196124
0.410728745182781,0.06335276
0.41474656169445,0.03564076
0.435549318466524,0.05835076
0.435558040581285,0.05835076
0.435562658171453,0.05478376
0.435601138089519,0.01022476
0.440269778282078,0.00391376
0.447492458903073,-0.02554924
0.450516980463064,0.00858276
0.457843813395624,0.08644776
0.478438265544568,0.01527276
0.481699053801484,0.01527276
0.497578433323402,0.04731076
0.500331543194633,0.00476976
0.502563891508038,0.08175276
0.504382965501413,0.08175276
0.506482173298309,0.08175276
0.510336065359016,-0.00045524
0.515751985560417,0.05424376
0.528564259079685,0.04285676
0.528573237727234,0.04285676
0.531753218156211,0.06296176
0.535041455421348,-0.01165124
0.54197091906668,-0.08064924
0.545721171881396,-0.08064924
0.552584450067654,0.07886476
0.556755673186012,0.01512076
0.56173830950999,0.03712076
0.565362091660662,0.03712076
0.570145402009058,0.03480076
0.576745221022958,0.01179776
0.586481922957601,0.03501976
0.588162469245938,0.03501976
0.590288356452693,0.03501976
0.597806049778861,-0.01878924
0.600768490404372,-0.01878924
0.605702898564374,0.06987776
0.610281752281445,0.13978576
0.621766725160222,0.10826276
0.622482708169037,0.04364276
0.623986503367058,0.04364276
0.631441089627598,0.13120976
0.637776936403564,0.03920876
0.640758873520895,0.03920876
0.650960669398563,0.06550576
0.655933044411056,0.04963076
0.657141826903904,0.11828776
0.660533446882245,0.11828776
0.665482477411111,0.06557176
0.670313759390696,0.10498076
0.681117381186917,0.13759176
0.688903664341186,0.09922876
0.689998802809345,0.09922876
0.692022333434044,0.01723776
0.695175121387588,0.10103076
0.706654707077836,0.13165476
0.717279012455869,0.21876576
0.71732236649689,0.21876576
0.717385730095305,0.21876576
0.719689394523525,0.07198876
0.728101874211123,0.11055976
0.730361671532747,0.11055976
0.739372129147091,0.13740276
0.744827811930494,0.15993476
0.747948789818436,0.11328776
0.752894485421071,0.16864676
0.754699450111155,0.16864676
0.780725214428726,0.21982976
0.781132075429077,0.25049276
0.781179790527479,0.18892776
0.781215705117674,0.18892776
0.782688716381242,0.12428476
0.785758131178976,0.12428476
0.791160711675448,0.22034376
0.801449728700732,0.19602576
0.80223908008666,0.27418176
0.812323383947833,0.24140076
0.813932357588568,0.24140076
0.816893259017356,0.24140076
0.821410544865521,0.12984376
0.825954510123546,0.28447376
0.832023562800922,0.01715176
0.838235504240716,0.19642676
0.839954017381545,0.19642676
0.844900995648115,0.23377076
0.851536729252209,0.18656676
0.861234694735999,0.16045276
0.862605862483086,0.25568076
0.867261162970715,0.25568076
0.871358761179174,0.10602376
0.884935758936807,0.25741176
0.885380586789651,0.22610776
0.88730483922574,0.19566876
0.901913868385904,0.33052776
0.901921564369517,0.33052776
0.90216783584514,0.16767176
0.906214127496177,0.08748676
0.917941780391557,0.09273176
0.922667370862854,0.26502576
0.922711237969449,0.26502576
0.930295629820265,0.01984776
0.931664488772268,0.01984776
0.944321303422549,0.19309076
0.945594732177747,0.14809076
0.945766352612322,0.14809076
0.951510121715646,0.14809076
0.955573601063419,0.14809076
0.960294317411761,0.18364976
0.964904981194433,0.20352476
0.970798052379854,0.05186676
0.977057965450837,-0.06424724
0.980274886601157,0.34913476
0.986360870442482,-0.04977424
0.98995489478985,0.09301776
0.998756278182701,-0.07123324
1.00365708054759,-0.07123324
1.00741374668199,0.12123276
1.01483395754905,0.07381176
1.01890949393782,0.16937076
1.02473484046744,0.16937076
1.02645207094434,0.16937076
1.03296005122045,-0.04392924
1.04317390413912,0.05850976
1.04332705421302,0.05850976
1.046244345068,-0.06015924
1.05208841849108,0.20215776
1.06117865780221,-0.08634524
1.06118917564649,-0.08634524
1.06647503372482,0.18158976
1.08210814177112,-0.05662524
1.08222101619745,-0.05662524
1.08231259840244,-0.05662524
1.08750328281676,0.15331076
1.0985752379083,0.15331076
1.09859216907225,0.10513776
1.10078218947578,0.03243376
1.10717832145672,0.02014376
1.11036445867258,-0.14178624
1.1182651554499,0.03626576
1.12024815389424,0.03626576
1.12602065466972,-0.06375124
1.13082577030502,-0.04154224
1.13617550504735,0.04668176
1.14126768087142,0.06867976
1.14653532512187,0.08636976
1.15015423314959,0.08264276
1.15764114254131,0.07511176
1.16730986328737,0.05942976
1.16992983264209,0.05942976
1.17047214295403,-0.10984124
1.17723742561562,0.05458276
1.1816687729801,0.05836176
1.18876036534688,0.04802776
1.19996469135657,0.07997076
1.19997084814346,0.07997076
1.20363387981056,0.01082676
1.20680359892805,0.01082676
1.21094762957097,-0.00635124
1.22441996195147,0.12952776
1.22910835516863,-0.03488624
1.23003238626779,-0.03488624
1.23307666085239,-0.08945424
1.23782970033191,-0.08945424
1.24345546435316,-0.01019624
1.2470759115776,-0.01019624
1.25211139365572,0.02442976
1.26038380644156,-0.07633724
1.26481977139621,-0.07633724
1.2705404525487,0.04347576
1.27164610886113,0.04347576
1.27617057762733,0.00937576
1.28135869671378,0.10804076
1.29511783275026,0.11139476
1.29512629833224,0.11139476
1.29770214404758,-0.28870024
1.30726029916239,-1.56479924
1.31184736192865,-2.80779824
1.31234452247007,-2.80779824
1.31553784260397,-5.58791224
1.32254400955265,-8.77050224
1.32814360722962,-13.33732824
1.33146185883085,-16.74067924
1.33644321249089,-18.48738024
1.3421056607007,-18.65133724
1.35022671914215,-16.62275424
1.35372069570254,-11.12465724
1.35773825568142,-11.12465724
1.36179557824231,-8.33699824
1.36699344557467,-6.30650224
1.37208408220202,-4.94353324
1.37699642854233,-4.45104024
1.38320760038376,-4.28459824
1.38716718395275,-4.28459824
1.39193330660441,-4.94559224
1.40063284648078,-7.27796424
1.40300064410578,-7.27796424
1.40590305605911,-8.89306524
1.41599326017438,-10.81134524
1.41708865517533,-13.23673724
1.42084686050645,-13.23673724
1.42633845788004,-17.45246324
1.43087729248233,-18.63867724
1.43663824928239,-18.76241824
1.44149236268002,-18.17658724
1.4463516067334,-15.85131324
1.45284470810787,-14.25642324
1.45616116397959,-12.49874024
1.46116611865604,-11.22682424
1.46589555711914,-10.51829324
1.47260183723969,-9.87929424
1.47742388403894,-9.60167924
1.48284544796166,-9.51725124
1.48849840445835,-9.69743524
1.49180280328907,-10.27857924
1.49698040453125,-11.14255824
1.50491162871024,-12.20537124
1.50682972435943,-13.18916224
1.51416527940676,-13.85406524
1.52280042955356,-13.85406524
1.52314007896369,-14.01804124
1.52676770910617,-13.72276824
1.53414277020271,-12.53671524
1.53685073030341,-12.53671524
1.54208117729973,-11.81574524
1.54667183152501,-11.27256824
1.55287530738283,-10.22597324
1.55640186360719,-9.62147724
1.56167694730847,-8.84665724
1.56988599649589,-8.20184124
1.57233998913735,-8.20184124
1.58022041982449,-8.25475724
1.58292453193338,-8.42889724
1.58774478300312,-8.72603424
1.59155121649822,-8.91384224
1.5961816333055,-8.85461424
1.6048008784195,-8.86019624
1.61172264608122,-8.69183124
1.61173572925336,-8.69183124
1.61735867141396,-8.66538724
1.62145165203225,-8.20080624
1.63044338275313,-7.63651024
1.63132790780308,-7.16913924
1.637879498653,-6.81479524
1.64688200375095,-5.87670324
1.6479971517765,-5.87670324
1.65360854996168,-5.59716124
1.65686805555466,-5.35388724
1.66225062649373,-5.01395324
1.66643826771047,-4.88128324
1.67255093096165,-4.64709324
1.67736579484286,-4.22965624
1.68346229652846,-4.03339124
1.68757041258119,-3.83769624
1.69250482074119,-3.56569924
1.69759109631116,-3.35812924
1.70429532416941,-3.24080724
1.70805352950053,-2.94899424
1.71263469201268,-2.78611724
1.72066108985568,-2.68493024
1.72221644814391,-2.58874124
1.72704952585301,-2.32248124
1.73214939766069,-2.18200524
1.73745039117347,-2.09316924
1.75805279583881,-2.09316924
1.75806126142079,-1.80730124
1.75806459634702,-1.62490224
1.75809512374868,-1.62490224
1.76224454158014,-1.50926124
1.76880793293827,-1.50926124
1.77157027798984,-1.48909824
1.78166997381824,-1.34974424
1.78341490983614,-1.34974424
1.78828775012723,-1.22075924
1.79233840283565,-1.27375424
1.79694265329865,-1.18924424
1.80272028472987,-1.14113624
1.8083386093003,-1.03598524
1.81565620705252,-1.03786824
1.82733794057901,-1.03786824
1.82930375132661,-1.03786824
1.83116053563969,-1.09484924
1.83446262567533,-1.14862424
1.84648836966933,-1.12448924
1.84820329135114,-1.12448924
1.85206051833808,-1.25311324
1.85582488045608,-1.25311324
1.85721220976876,-1.28471024
1.86281103784737,-1.38178924
1.87305464856933,-1.48112724
1.87570591492408,-1.45583524
1.88855435956633,-1.86980724
1.89234847948764,-2.12529924
1.89492766012922,-2.15073024
1.89708099634419,-2.15073024
1.90098747762626,-2.15073024
1.90282963957047,-2.27633924
1.90991558821594,-2.44929924
1.92058350416778,-2.76062724
1.92212295742321,-2.76062724
1.92319244261266,-2.76062724
1.93598829803355,-3.21223724
1.93779531498593,-3.21223724
1.94064872917692,-3.44753624
1.94192421019442,-3.44753624
1.94851479402798,-3.60944824
1.95190128335058,-3.58233924
1.957360557593,-3.45146124
1.96207922167905,-3.53401324
1.97001326771869,-3.72557024
1.97594712761726,-3.97902424
1.97811252087323,-4.08890324
1.9881550098901,-4.64047524
1.98819605513604,-4.64047524
1.99207996153284,-4.99004224
2.00245235171393,-5.13897824
2.00247133514018,-5.13897824
2.00762071777578,-4.96637124
2.01225139111584,-4.90537924
2.0170613808741,-4.89578624
2.02211815517355,-5.19742324
2.02737912957154,-5.26713924
2.03539423997191,-6.01073424
2.03720638758003,-6.01073424
2.04302737305227,-6.07281024
2.04789918721222,-6.39831224
2.05261169451137,-6.25125624
2.05731958422036,-5.98916524
2.06254233523307,-5.72622424
2.06729460511423,-5.56407124
2.0725260782417,-5.79738824
2.07785298156597,-6.39306824
2.08340794253798,-6.56860024
2.08791650627139,-6.85768824
2.09304331402172,-7.11480724
2.09806904785393,-7.09404224
2.1024947514971,-6.97017724
2.11085592462728,-6.74103224
2.11215757198906,-6.69349424
2.11944310314289,-6.91798424
2.12379030775321,-7.50797924
2.12751567688757,-8.38429924
2.13258989541655,-9.19125224
2.13774133031444,-10.10255424
2.14259518717929,-10.85400024
2.14746469254416,-11.42816624
2.1533433978935,-11.79740924
2.15829268495515,-12.11138124
2.16277662154099,-12.19624524
2.16900780293982,-12.04623024
2.17232400227875,-11.73225924
2.17739796427494,-11.82139424
2.1823988144268,-11.86944624
2.19017534933516,-11.98946224
2.1929423119769,-11.98946224
2.19860014259654,-12.00439224
2.20320593225626,-11.90580224
2.2081434188097,-11.79831024
2.21386538262612,-11.64182224
2.2176959302032,-11.31989324
2.22290277618311,-11.15724824
2.2275968131216,-11.11195524
2.23266205300302,-11.08089524
2.23809695663067,-11.13549824
2.2464052840067,-11.43384524
2.25192022586392,-11.43384524
2.2613996254131,-12.03646324
2.26141219551967,-12.03646324
2.2628043989553,-12.03646324
2.26780576217273,-12.18932724
2.27281328217706,-12.36235524
2.2789208147725,-12.51778624
2.28291631293169,-12.79195224
2.28950048344558,-13.03154624
2.30055627697153,-13.45751224
2.30056397295514,-13.45751224
2.30247822061253,-13.59047324
2.30840746292093,-13.61894424
2.31310560438401,-13.62363424
2.31783581244547,-13.46443424
2.32294312370398,-13.29083724
2.32843549067594,-13.18407724
2.33274293270426,-13.01277624
2.33947435303794,-12.78542824
2.34377025109083,-12.62058024
2.34814003058641,-12.36567424
2.35698758988094,-12.31468724
2.35852704313637,-12.31468724
2.36266927804979,-12.36153924
2.3686262258992,-12.40027224
2.37474658513399,-12.46829324
2.37802173922699,-12.56022424
2.38284224682951,-12.69031124
2.38825816703092,-12.68512824
2.39492571070061,-12.79462224
2.39986884097537,-12.85458624
2.40289823665832,-12.84433024
2.40853477505663,-12.80084324
2.41638031728472,-12.73021324
2.41863549701618,-12.73874324
2.42460963256233,-12.60468024
2.4303226177312,-12.49445524
2.43339254559451,-12.41596724
2.438957767878,-12.32112824
2.44398555397251,-12.20765124
2.44820423565649,-12.08566424
2.45304962693936,-11.97114824
2.46013865397827,-11.83453924
2.46315419689072,-11.73845624
2.46971733171606,-11.71658624
2.47374643567036,-11.61558624
2.47878397001078,-11.52430824
2.48322917014577,-11.39531824
2.48811150214999,-11.22770824
2.4933937687693,-11.02841124
2.49836050006048,-10.82087124
2.50354810608136,-10.54933724
2.50847584438889,-10.30368424
2.51321682682742,-10.02794424
2.51793523438067,-9.79871924
2.5237644289021,-9.55480324
2.52924371270192,-9.35145124
2.53401368334539,-9.04125624
2.53826597082447,-8.79829624
2.54475727646943,-8.54040424
2.54941539881771,-8.25121624
2.55478078206005,-7.91840224
2.56622727502076,-7.37086724
2.57068453219675,-7.15628824
2.57073737795089,-7.15628824
2.5742888178556,-6.91208724
2.57876326272832,-6.68701724
2.58562397558671,-6.45271324
2.5886066823024,-6.18873124
2.59507361733258,-6.00477524
2.59906680669668,-5.72146024
2.60476209110324,-5.55580424
2.60860418265574,-5.30306824
2.61511626745645,-5.17096824
2.62352746448011,-4.71877324
2.62566617832622,-4.71877324
2.63056954601899,-4.59304524
2.63685536890147,-4.13036124
2.63893225834588,-4.13036124
2.64683654658222,-3.95202724
2.65011503560145,-3.73228024
2.65583905168017,-3.50051624
2.65846594742014,-3.19638524
2.6667119373289,-2.98278624
2.66889785320784,-2.98278624
2.67635551786183,-2.65397424
2.678926745987,-2.83331824
2.68659630672314,-2.64221324
2.6897706434308,-2.64221324
2.69436642831182,-2.67090724
2.69903917302897,-2.84926724
2.70366112425428,-2.91897024
2.70931485034933,-2.74272224
2.71446243725541,-2.71993224
2.71865392646395,-3.01292524
2.72498592524811,-2.77533524
2.72944600428475,-0.60365924
2.73484601945335,-0.19500524
2.74182961151677,-0.08663724
2.74474279784715,-0.11764124
2.74943734785121,-0.09952224
2.75533965421696,-0.03951324
2.75904244846607,-0.02347524
2.76414052454424,-0.04570324
2.76940739919633,-0.02970324
2.77545772498025,-0.04123224
2.78113223023105,-0.06181124
2.78749680867918,-0.08075124
2.78901573931164,-0.06359724
2.79437522229988,-0.07896824
2.79975702364059,-0.05513724
2.80771723602452,-0.05513724
2.80999268184616,-0.04661524
2.81506459158005,-0.02203224
2.82112825706889,0.00637876
2.82518634922814,0.00905176
2.83317144529242,-0.00847424
2.83422682117857,-0.00847424
2.83893573701871,-0.02809924
2.84624820411519,-0.03629624
2.84877146060917,-0.03629624
2.85432744771234,-0.02553824
2.86374014873686,0.00374176
2.86586475327968,0.00374176
2.86885207758554,-0.01082024
2.87415024923766,-0.00346724
2.87922164590598,0.02190576
2.88414066209875,0.01992976
2.88905711296366,-0.00072224
2.89413928400903,-0.00072224
2.89899339740667,-0.00190024
2.90465097149353,-0.00305324
2.91295570741054,-0.02414724
2.91400415691144,-0.00297124
2.91910351565355,-0.00126224
2.92412617109232,-0.00197824
2.92887382338331,-0.01626424
2.93414172416655,0.02052976
2.93894889206415,-0.01865224
2.94411777119156,0.00594776
2.94888055891699,0.00516976
2.95456814733994,-0.04001724
2.96253810796978,0.00487076
2.9652296499721,0.00487076
2.9727586307409,-0.01075124
2.97539450512843,-0.01075124
2.98371052848807,-0.02674224
2.9852340767107,-0.02674224
2.98911080018946,-0.01698424
2.99576577375259,-0.00976724
2.9993310664278,0.02862176
3.00429035826815,-0.00166324
3.00926504207573,-0.01056024
3.0162175936719,-0.00253924
3.01966924232242,-0.01730324
3.02511953791729,-0.01811924
3.02986847287222,-0.01083724
3.03445450950733,-0.02605924
3.03954540266747,-0.00159524
3.04492232988523,0.00574176
3.04957583464335,-0.05596024
3.05448099806562,-0.01787224
3.05977840011938,-0.03259124
3.06430415154952,-0.01798924
3.06972494587387,-0.00254824
3.08455382363259,0.01212176
3.08455895428833,0.01212176
3.08456305881292,0.01212176
3.09032709400643,-0.00253424
3.0949377577891,0.00495876
3.10030262796587,-0.00993124
3.10549613424085,0.00518776
3.1132290585754,-0.00230624
3.11469232159306,-0.01813724
3.12006232242556,-0.01757124
3.12632993148016,-0.04794424
3.1299344736718,-0.02586024
3.13553766280779,-0.00973124
3.14105722225518,-0.01806124
3.14468382626651,-0.03320724
3.15016849725486,0.01242576
3.15997805450104,-0.01798224
3.16000935150107,-0.01798224
3.16514488136616,-0.00991224
3.1706316046168,-0.03224324
3.17449447532506,-0.04081524
3.17957587677207,-0.03333824
3.18470961090766,-0.03962924
3.18980460859239,-0.04837124
3.19451711589154,-0.06318524
3.20040326069171,-0.00252524
3.2054731181633,-0.01126424
3.21122201792237,-0.00300224
3.21514004317985,-0.01074424
3.22043693216804,-0.01074424
3.22556579218067,0.01214176
3.23374380090085,-0.01070424
3.23469758980331,-0.01070424
3.24310237350729,-0.04090524
3.24756347867508,-0.04090524
3.24965524702115,-0.00982024
3.25459632503362,-0.00188124
3.26330253476245,-0.01840024
3.26672032108508,-0.01840024
3.27017710039134,-0.01698624
3.27576618022404,-0.03347024
3.27989122744072,-0.01138524
3.28494646254345,0.00393976
3.29110119717172,0.00419776
3.2954132567902,0.00408376
3.29990052830227,-0.04126224
3.30489060407708,-0.00166824
3.30977806673704,-0.01788424
3.31530583523362,-0.07057424
3.32069020190221,-0.02482724
3.32617333369383,-0.01745424
3.33018345422189,-0.01028824
3.33652443165359,0.00511876
3.33992682600899,-0.01843624
3.34525039440704,-0.02667124
3.35175555282249,-0.03417824
3.36222183400367,-0.00254424
3.36490568002238,-0.04061124
3.36707286900786,-0.04061124
3.37070819513395,-0.02538424
3.37508002689183,-0.02554324
3.38171601702871,-0.03269824
3.38550244096641,-0.00282024
3.39119567311067,-0.02548324
3.39535253039295,-0.01795024
3.40014302365939,-0.02577524
3.40486707493396,-0.02577624
3.4137762020974,-0.04855424
3.41551395519726,-0.02559124
3.42072593183291,-0.04822624
3.42870692337259,-0.01820624
3.43028357388215,-0.01820624
3.43505457065677,-0.03315924
3.44057079517793,-0.01798624
3.44641050754363,-0.01037524
3.4515147404087,-0.01740124
3.45534503145299,-0.02545124
3.46047209573611,-0.02532224
3.46493576623177,-0.03359624
3.47204608549201,-0.04085124
3.47537793333095,-0.02638024
3.48087440482751,0.00489276
3.48610305609432,-0.00320624
3.49031865938485,-0.01818924
3.49545008472535,-0.01791824
3.50056432236911,-0.00213524
3.50813691371172,-0.02651224
3.51277579610098,-0.02651224
3.51704065368663,0.01204176
3.52270694988825,-0.03346224
3.52548314771032,-0.03346224
3.53139545885477,0.01231476
3.54013424824757,-0.00328224
3.54138895010931,-0.00328224
3.54585082487546,-0.02668324
3.55059616837136,-0.00308724
3.5553725523345,-0.00355124
3.56060299933083,-0.01796924
3.57246507540665,-0.04071124
3.57568071389304,-0.00317824
3.57801387959177,-0.00317824
3.58137574176681,-0.01785824
3.58634862984488,-0.03320024
3.59057218565181,-0.05581324
3.60037763837339,-0.02567124
3.60237808104725,-0.02567124
3.60628071433751,-0.01764424
3.61180412177671,-0.01044524
3.62419106393495,-0.04143924
3.63484435751793,0.00565276
3.63568988958423,0.00565276
3.63661289455225,0.00565276
3.63663110838013,0.00565276
3.6405075753261,0.01251276
3.64562335216659,-0.02481724
3.652316549115,-0.01777224
3.65922908159638,-0.04738824
3.6629434198209,-0.01794624
3.67187973945977,-0.00996324
3.67490092609353,-0.01923224
3.67656454121792,-0.01923224
3.68073961232808,-0.01111324
3.685659654652,0.00385076
3.69687552463711,-0.01084924
3.69844909675322,-0.00278824
3.70032742982042,-0.00278824
3.70617227284186,-0.00183024
3.71119313255112,-0.04034924
3.72044344832141,-0.01758324
3.72117354063351,-0.01070224
3.72617131239193,-0.01836524
3.73113316956015,-0.02527124
3.73904310151781,-0.03415524
3.74060025553554,-0.01070424
3.7455495425972,-0.01894624
3.75149494647119,-0.01072724
3.75590602774549,-0.03407224
3.76076296300379,-0.01041924
3.76593953811482,-0.01080024
3.77229411178424,-0.01068724
3.77689066626362,-0.04051024
3.78226169322728,-0.03273024
3.78840796227358,0.03495076
3.79109642588246,0.03495076
3.79601775087032,-0.01118624
3.80111069629275,-0.01061324
3.8065812579778,-0.02528624
3.81091666207991,-0.02629124
3.82049610941606,0.00423876
3.82428073762425,-0.01803124
3.82778497549613,-0.01803124
3.83320730901721,-0.03283824
3.83723923483217,-0.02538824
3.84379236487881,-0.02423324
3.84676070575843,-0.02423324
3.85187725219727,-0.01825724
3.85651049086521,-0.01053824
3.86108164859867,-0.00239724
3.86670689955435,-0.02661424
3.87402654956887,-0.01102224
3.880800810878,-0.04882524
3.88236643047772,-0.04882524
3.88849782062236,-0.01802524
3.89170858498579,-0.00245024
3.89843538772931,-0.01021124
3.9094742500913,0.01224976
3.90987649350149,0.01224976
3.91142261660938,-0.03192624
3.91595401176084,-0.03349824
3.92693900223754,-0.01735324
3.92694926354903,-0.01735324
3.93723238032021,-0.06369224
3.93726649918089,-0.06369224
3.9418784456275,-0.01889124
3.94698113929585,-0.01074824
3.95464890430247,-0.00284224
3.95657366980413,-0.01068324
3.9659458386483,-0.01755324
3.97004933711086,0.00464276
3.97197230688301,0.00464276
3.97696828291192,-0.01754924
3.98153867104702,-0.01028324
3.98624296929699,-0.04795724
3.99634343472375,-0.00232524
4.00845973479159,-0.01137224
4.00895715186579,-0.01137224
4.01464781868219,-0.02540624
4.01468758126419,-0.02540624
4.01631322953608,-0.00408124
4.02168476956532,0.01239376
4.02683338260255,-0.01080024
4.03370153491177,-0.00998224
4.03599160310227,-0.00961724
4.04459263438839,-0.02478724
4.04615671479138,0.01222076
4.05382807125703,-0.02500624
4.05790822523596,-0.01731124
4.06190423646072,-0.03293224
4.06732964837525,-0.01091624
4.07220171906798,-0.02521924
4.07646862891593,-0.02589024
4.0813063242152,-0.01068824
4.08721119590882,-0.00988024
4.09212918597045,-0.01059724
4.0969173704418,-0.01793524
4.10298924497983,-0.00999224
4.10704194995055,-0.03209324
4.11153050412656,-0.02533424
4.11675889886058,0.00483676
4.12230052012767,-0.00296624
4.12705612493506,-0.01055124
4.13184790086543,-0.02594424
4.13628899647582,-0.00261424
4.1423082817925,-0.01827324
4.14738814404279,-0.00352624
4.1514010864315,-0.01047624
4.15664436006718,-0.01047624
4.16193970985864,-0.01757024
4.16667966616602,-0.00157624
4.17722495944562,-0.01004924
4.17864820334849,-0.03284524
4.18150264367063,-0.01781724
4.18754629960208,-0.01777824
4.1929160439018,-0.01699524
4.19806414387346,-0.01815224
4.20318556443527,-0.04126524
4.21354461491143,-0.03302624
4.21639264191389,-0.00285224
4.21796185297262,-0.00285224
4.22446701138808,-0.01715624
4.22690920352134,-0.01715624
4.23211117537829,-0.00221324
4.23762124311256,-0.03268824
4.24248792661677,-0.03290224
4.24737641540788,-0.02440824
4.25365787723298,-0.01097424
4.25849300720437,-0.02580124
4.26241282819136,-0.00292024
4.26732568759725,0.01154076
4.272754434438,-0.02638624
4.28346519136529,-0.00248824
4.28452364564489,0.00373576
4.2883557324187,-0.02636524
4.2918753622578,0.00453576
4.2967879651309,-0.00993024
4.30778398651745,0.00467476
4.30780143074698,-0.02484824
4.31349799781747,-0.07073324
4.3175206884521,-0.04788924
4.32476722662229,-0.03337724
4.33595564759917,-0.03390524
4.3386689948884,-0.03390524
4.33867438207693,-0.03390524
4.34182588736654,0.00464676
4.34695141245294,-0.01089424
4.35253792695776,-0.01859724
4.36234158394984,-0.00240124
4.37072020130954,-0.04793424
4.37258442507345,-0.04793424
4.37260212583576,-0.04793424
4.37697960131495,-0.02454824
4.38189502604871,-0.01033624
4.3872075635369,0.00478876
4.39212042294279,-0.01010124
4.39725518320952,-0.03304224
4.40201822746773,-0.01811124
4.40794336525154,-0.01836824
4.4125383805342,0.01174376
4.41722985214481,-0.01889424
4.42684649673509,-0.00333524
4.42800192040822,-0.00333524
4.43244763360878,0.01234976
4.43726788467852,-0.01778624
4.4421430337647,-0.02477824
4.44717389825265,-0.03314524
4.45338199170064,-0.00952824
4.46032222972303,-0.01877124
4.46268617935622,-0.01877124
4.47085110490426,-0.01860424
4.47604307198252,-0.00409824
4.48589931819595,-0.00409824
4.48603912856493,-0.01734924
4.49046688447039,-0.01734924
4.49249375002132,-0.04074024
4.49743944562396,-0.01779224
4.50264116094812,-0.00958024
4.507486552231,-0.00958024
4.52121028674286,-0.01866024
4.52328255859711,-0.01866024
4.52488178399193,-0.01866024
4.52809126569143,-0.01114724
4.53446456625431,-0.01899724
4.53811066675746,-0.01823924
4.54787610036426,-0.02595124
4.548840407111,-0.02595124
4.55382278690219,-0.03236724
4.56086153351483,0.00553776
4.56324857109886,0.00553776
4.56828584890649,-0.02449324
4.57367714196033,0.00590876
4.57864207752199,-0.01016024
4.58699581120134,-0.00293124
4.58876126984221,-0.00293124
4.59683025212787,0.00426476
4.60103277224626,0.00426476
4.60255632046889,-0.01877524
4.60763079553065,-0.01095624
4.61485142388935,-0.00415124
4.61776435368695,-0.01831824
4.62274416815027,-0.00290824
4.62796871489249,-0.01099524
4.6334659559874,-0.00978224
4.63785933649939,-0.01643224
4.64342224998781,-0.01755924
4.64871580404976,-0.01725124
4.65331569345537,-0.00183824
4.65780835215598,-0.00257524
4.66303264236541,-0.03323524
4.66803349251727,0.01215876
4.67729253040232,0.00561276
4.67842768798527,0.00561276
4.68307657515322,-0.01868424
4.69005247123302,-0.01795524
4.69365906568695,-0.01819924
4.69922480103603,-0.01047524
4.71065769775902,-0.00248524
4.71215687536687,-0.00387024
4.71376533594203,-0.00387024
4.71834983338042,0.01236176
4.72306234067957,-0.01797324
4.72810526220852,-0.01849624
4.73569504124787,-0.01009524
4.73942015384945,-0.01009524
4.74345541459064,-0.00293824
4.75094488931023,0.01293076
4.7528593935004,0.01293076
4.75759729754548,-0.00267124
4.76569347230658,-0.00981824
4.77337278128862,-0.01790124
4.77338817325585,-0.01790124
4.7781424953993,-0.01740424
4.7831902910512,-0.03346424
4.78825065680967,-0.02518124
4.7931945566828,-0.01748824
4.79789885493277,-0.01013324
4.80475725899607,-0.01139324
4.80809705935141,0.00455176
4.81301915393763,-0.04184724
4.82049067136212,-0.00322124
4.82401389266025,-0.00181424
4.82842420433619,0.00487976
4.83304487289756,-0.01026224
4.83931658647675,-0.02526424
4.8438541384151,-0.03364224
4.85196827047129,0.01271676
4.8537070497023,-0.01070224
4.85933614864979,0.00442676
4.86391808076031,-0.02607924
4.87017927649522,-0.01098224
4.87535995613085,-0.01841324
4.87896141992904,-0.00336524
4.88410515884332,0.00513676
4.89151203000546,-0.00965324
4.89356711416297,-0.00190624
4.90021721360315,-0.00933124
4.90355752702407,-0.01007624
4.90870537046294,-0.04767924
4.9135074077048,-0.00260224
4.92178366848244,0.00426176
4.92335852326249,-0.01834624
4.92812644164366,-0.02656224
4.93580754635521,-0.01125524
4.93828129202128,-0.02643324
4.94353303123894,-0.01046824
4.94921087141597,0.01231876
4.95338055533761,-0.00256924
4.95956915229378,-0.02520624
4.96427062868309,-0.01700024
4.96945387364658,-0.01031924
4.97718269345654,-0.03263724
4.97943043373717,-0.00179324
4.98398696910176,0.00555276
4.98838419760556,-0.01846324
4.99383500626601,-0.00268524
4.99975757872195,-0.02682324
5.00878317177073,-0.01057924
5.00879984640189,-0.01057924
5.01339845314357,-0.01113724
5.01846831061516,-0.01784424
5.02522127970297,-0.00305024
5.02862521325509,-0.04029724
5.03349831007897,-0.03309624
5.03822826160765,-0.03275724
5.0435974928418,-0.01702924
5.04855088442804,0.02789976
5.06081520391405,-0.01815624
5.06199499820196,-0.02588524
5.06319890657185,-0.02588524
5.06820745270732,0.00464576
5.07391068963029,-0.00252024
5.08067392002957,0.01288176
5.08937499910266,0.01288176
5.08938756920923,0.01288176
5.09539402788655,-0.01811024
5.09966606839025,0.01252176


==> figures/data/force_bag_impact_opt_20kg_088ms_i10.dat <==
time,force
0,-0.047719115
0.00440646915259329,-0.025333115
0.00969330489178723,-0.001877115
0.0149760195469011,0.004948885
0.0202386439171248,0.004948885
0.0251244466617788,0.004987885
0.0302309849724706,0.004987885
0.0349475657020876,0.028144885
0.0395438622901182,-0.009923115
0.0445502067441138,0.019435885
0.0495792171605496,0.034158885
0.0545433205027246,-0.034122115
0.0601369194381273,0.003729885
0.0656970345653795,0.025794885
0.0710093695123188,0.026268885
0.0752677372057853,0.012624885
0.0803804571425971,0.012624885
0.0852139736329856,0.065207885
0.0898326786157014,0.065207885
0.0948846125623325,0.005420885
0.102470498082684,0.085783885
0.105210761428162,0.049162885
0.112722725002828,0.071062885
0.115646376589869,0.071062885
0.121078995678394,0.070689885
0.127966615014933,0.070689885
0.138770294498538,0.027068885
0.13932277733302,0.027068885
0.139985241598888,0.027068885
0.147093338933709,0.057737885
0.150689242361307,-0.025028115
0.157374413442413,0.056033885
0.160588859024852,0.056033885
0.167509704601786,0.080083885
0.17033470773866,0.080083885
0.175387156820801,0.064236885
0.180830336187282,0.055678885
0.185321545131271,0.040332885
0.191340903565694,0.042989885
0.19554209121755,0.078738885
0.200833048040824,0.073582885
0.206480221069267,0.086259885
0.210931507011231,0.041907885
0.215918018748091,0.073845885
0.223631657874925,0.073845885
0.225708426683515,0.071278885
0.230750830623211,0.073620885
0.238418880257408,0.070638885
0.240796230636087,0.070638885
0.248096731083895,0.069907885
0.257309156977092,0.113131885
0.257405744885218,0.113131885
0.262621234356276,0.185961885
0.267237363661442,0.104128885
0.270928309590637,0.104128885
0.276097952001304,0.088501885
0.281435271020479,0.088667885
0.286420494918564,0.103573885
0.291084789393915,0.103605885
0.298624570286121,0.119109885
0.303670322606632,0.026190885
0.308013430091495,0.104256885
0.313458670000016,0.104256885
0.316841564894227,0.058896885
0.321573342121389,0.085258885
0.32624742417143,0.092976885
0.331316872725402,0.276385885
0.336338671244698,0.044269885
0.343845483464263,0.195689885
0.348922143915375,0.082807885
0.352744191831866,0.123422885
0.358941014449486,0.040831885
0.36173098837168,0.040831885
0.367371979774003,0.014861885
0.371597893930339,0.096604885
0.380509223117937,0.157900885
0.382562038125312,0.140022885
0.386846677729788,0.140022885
0.39232591658197,0.098715885
0.397541663620783,0.115838885
0.402017418499472,0.138619885
0.41096326176624,0.117097885
0.412644921638655,0.117097885
0.419951088577074,0.081604885
0.422268683236592,0.065432885
0.429254951023296,0.021275885
0.4324650179539,0.140067885
0.441513630754915,0.084967885
0.44358911172473,0.157844885
0.447353722031855,0.086385885
0.452771144622836,0.086385885
0.457185340808079,0.132277885
0.462738759173701,0.182315885
0.467516641029009,0.182315885
0.473098134279926,0.108105885
0.477335896552993,0.108105885
0.483136579963418,0.109804885
0.487588638608647,0.157816885
0.492575407913262,0.074167885
0.49774298978189,0.141934885
0.5048093611404,0.104340885
0.510033350347373,0.216220885
0.512763568550406,0.173671885
0.517810093574182,0.113437885
0.522708517138831,0.023813885
0.528492716212936,0.053942885
0.534741309949312,0.169476885
0.53786509168199,0.188811885
0.542976266212272,0.245434885
0.547949899561382,0.192308885
0.552932032646407,0.211881885
0.559138385270962,0.271345885
0.564882146207532,0.191192885
0.5680363209353,0.191192885
0.573164494937412,0.039144885
0.579241548548955,0.305072885
0.583495795158342,0.305072885
0.590285023612469,0.203059885
0.598545736650929,0.190015885
0.598567114774594,0.190015885
0.603226773030355,0.299973885
0.607943096192217,0.210003885
0.613171464051026,0.259087885
0.618695004557067,0.250062885
0.624596396959699,0.305810885
0.628988442318012,0.334475885
0.634075663047078,0.283923885
0.640175640188817,0.283923885
0.644327632399467,0.208405885
0.648227465777969,0.208405885
0.654213082836487,0.241253885
0.659925935642456,0.380200885
0.663708575692432,0.380200885
0.669717631416654,0.296131885
0.673968272077471,0.361501885
0.679768697920141,0.316116885
0.685312586278828,0.316116885
0.690613845812302,0.200175885
0.693604207447888,0.200175885
0.698878422367087,0.310885885
0.704162682428731,0.382728885
0.709248357751267,0.222754885
0.713666417452836,0.214929885
0.719195109313978,0.281491885
0.726057744578281,0.194401885
0.729054545407742,0.266768885
0.735514602270975,0.215247885
0.738817651161135,0.215247885
0.74421936211906,0.139325885
0.750738917133699,0.136377885
0.754571267760391,0.136377885
0.759397314785884,0.226486885
0.765086728926148,0.097047885
0.773051496614109,0.318342885
0.77516690058595,0.318342885
0.779906147278007,0.213282885
0.784954217708313,0.053282885
0.789282386263385,0.053282885
0.795106250771761,0.319327885
0.799487220716609,0.349036885
0.807363900232359,0.185016885
0.812635024338498,0.262052885
0.816176580969791,0.231477885
0.819827861464715,0.342565885
0.824480565391091,0.068123885
0.830270430955806,0.044621885
0.835091841761709,0.044621885
0.845767767638833,0.181739885
0.84630608424679,0.181739885
0.850497999459466,0.181739885
0.856094946775683,0.061717885
0.860141851342292,0.157488885
0.865067319521217,0.157488885
0.870906380527137,0.129090885
0.875083871945533,0.129090885
0.880100519109729,0.013318885
0.884865007441776,0.046777885
0.891102268196932,-0.065205115
0.901655849390429,0.069698885
0.901666667236139,0.069698885
0.905625226062782,0.236371885
0.910225128599383,-0.027551115
0.915414346159431,0.229607885
0.920543292864808,-0.046794115
0.924984791232081,-0.046794115
0.930528679590768,0.386228885
0.93521306435101,-0.079216115
0.941487414862886,-0.079216115
0.946412367906301,-0.009815115
0.950491983577795,0.017602885
0.955561689699521,0.026049885
0.960559019282092,0.026049885
0.965579529962612,-17.619032115
0.970391668329336,-17.619032115
0.975419133339241,-34.780972115
0.980308026896956,-47.360195115
0.985995380495179,-53.934753115
0.991308488145384,-53.934753115
0.996106975421092,-40.198179115
1.00174384573933,-40.198179115
1.0061722081511,-21.626629115
1.01082697261952,-13.892139115
1.01594510147919,-7.986521115
1.0205432010415,-7.986521115
1.026797976404,-4.465100115
1.03157482798829,-2.667841115
1.03586333110909,-3.599437115
1.04087482691818,-5.367604115
1.04699798515787,-13.809475115
1.05120664227462,-13.809475115
1.05649553855586,-19.960345115
1.06101121643657,-26.855904115
1.06602606062648,-31.558651115
1.0713631220779,-42.295909115
1.07585124020883,-42.295909115
1.08092970363423,-45.284330115
1.08639220058233,-46.901752115
1.09282134931497,-42.121008115
1.09644172167929,-42.121008115
1.1016082732769,-36.958012115
1.10664217748068,-27.249063115
1.11244183062008,-27.249063115
1.12101059469353,-21.007155115
1.12130550977301,-21.007155115
1.12671520533134,-20.581702115
1.13114974936922,-21.027350115
1.13623516712401,-23.058606115
1.14533220266296,-25.799354115
1.14711019287575,-29.761929115
1.15409311228164,-35.448557115
1.15778946713369,-37.029627115
1.16221113278383,-37.029627115
1.16634174687081,-37.631245115
1.1721638084049,-35.183775115
1.17703003600017,-35.183775115
1.18148157950989,-32.249785115
1.18764208507406,-29.594877115
1.19177192645778,-26.491519115
1.19707756464309,-24.143561115
1.20509075506899,-22.325212115
1.20825755061675,-20.667192115
1.21253214507878,-19.505141115
1.21789856925427,-18.969491115
1.22225146431383,-19.655854115
1.2267496275872,-19.655854115
1.23211527905943,-20.228084115
1.2405132757113,-21.151438115
1.2420061384193,-21.151438115
1.24834153248911,-21.575661115
1.25192867861304,-21.575661115
1.25720727218407,-21.561026115
1.2621458763185,-20.898666115
1.26775518688696,-18.631573115
1.27456785400679,-17.223631115
1.2776519703052,-17.223631115
1.28353996918457,-16.483355115
1.28771874844174,-15.215781115
1.29273668344471,-13.034903115
1.29764489458405,-13.034903115
1.30359367945361,-12.130024115
1.30764264456225,-11.282160115
1.31223095654988,-10.613286115
1.31720458989899,-10.136233115
1.32301557601961,-9.909706115
1.3308399692811,-9.795106115
1.33223341083567,-9.795106115
1.33738734161328,-9.800640115
1.3428096579916,-9.821318115
1.34780466946438,-9.821318115
1.35273374359187,-9.908362115
1.35821478541834,-9.844798115
1.36333445968454,-9.391729115
1.36756501006046,-9.391729115
1.37316247251219,-8.440772115
1.3776907712129,-8.440772115
1.38297837965536,-8.047906115
1.39035821097171,-7.479913115
1.39484323828958,-6.898820115
1.39787944698556,-6.898820115
1.40309236077906,-6.520411115
1.40822774667832,-5.942977115
1.41283949733165,-5.942977115
1.42130755241288,-5.714968115
1.42464511538221,-5.901046115
1.42888004440998,-5.901046115
1.43338052579314,-6.156003115
1.43846697381895,-6.284544115
1.44320982645957,-6.284544115
1.45228908982343,-6.508573115
1.45340410063484,-6.508573115
1.45824714713217,-6.498393115
1.46314376772253,-6.681306115
1.46880536454525,-6.669060115
1.47451821735122,-6.669060115
1.47832790201547,-6.846901115
1.48570077900244,-7.015606115
1.48968200379152,-6.861591115
1.49388757009521,-6.861591115
1.4998229614415,-5.784812115
1.50356748146374,-5.784812115
1.50910261251876,-5.486245115
1.51442447747263,-5.041002115
1.51937158134297,-5.330105115
1.52417985619337,-5.330105115
1.53098505384831,-6.653305115
1.53441405337067,-6.653305115
1.53904872755419,-7.142149115
1.54740937688159,-7.301113115
1.54927184931802,-7.301113115
1.55422436211122,-7.713802115
1.5587923262462,-7.713802115
1.56375874769817,-8.241035115
1.56884468058846,-8.744507115
1.57550023137774,-9.791769115
1.57926252357507,-9.791769115
1.58455348039835,-9.719937115
1.58889942112852,-9.719937115
1.59387717556171,-9.468296115
1.59933658169675,-8.927647115
1.60443899892336,-8.718432115
1.61012892819914,-9.031641115
1.61479322267449,-9.361427115
1.61935500518335,-9.361427115
1.62455478302135,-9.871284115
1.62939989006072,-9.871284115
1.63566625597219,-9.610075115
1.63953878716866,-8.575254115
1.64416084053219,-8.575254115
1.64974207621535,-8.163483115
1.6543468725393,-8.257283115
1.65933621752146,-8.482443115
1.66524379155021,-9.331189115
1.67054814189675,-9.331189115
1.67501642731054,-9.616365115
1.67976855239035,-9.491288115
1.68472312572559,-9.448349115
1.6896377760588,-9.319407115
1.69444476307043,-9.061834115
1.7013442305237,-8.735035115
1.70515855140754,-8.735035115
1.71040417630593,-8.749815115
1.71543859564522,-8.891541115
1.7239241653338,-8.884383115
1.7247272615939,-8.962846115
1.73162621391166,-9.186022115
1.73503228990382,-9.186022115
1.73982562582443,-9.089044115
1.74517144457952,-8.766318115
1.7498836466573,-8.360357115
1.75648897173435,-7.670590115
1.75998648427954,-7.670590115
1.76502760038046,-7.399307115
1.77030876962904,-7.371394115
1.77514563450025,-7.410972115
1.78015069111547,-7.384244115
1.7849656627275,-7.449057115
1.79017368273366,-7.432956115
1.79544841278837,-7.115307115
1.80033576093955,-6.930862115
1.80520507934789,-6.583074115
1.81026319492064,-6.368766115
1.81541764083376,-6.294383115
1.82188980338148,-6.256490115
1.82552253899804,-6.534836115
1.83039932687127,-6.704371115
1.83542112539057,-6.948683115
1.84044910553598,-7.120564115
1.84557573413156,-7.247353115
1.85077370899528,-7.355689115
1.85567934445707,-7.381225115
1.86083224496366,-7.432262115
1.86555165893859,-7.447261115
1.8707364978468,-7.489504115
1.87567638982,-7.577825115
1.88193528626658,-7.635496115
1.88580575692101,-7.685645115
1.89117321136752,-7.710380115
1.89577671985269,-7.710380115
1.90069858208305,-7.687345115
1.90584092231168,-7.568908115
1.91149247399196,-7.547372115
1.91605760488164,-7.386323115
1.92130142680575,-7.339441115
1.92731820956262,-7.414167115
1.93220323960401,-7.569018115
1.93804384601646,-7.669272115
1.94457164319926,-7.669272115
1.94906362484651,-7.847436115
1.95151850311945,-7.847436115
1.95627423414782,-7.983882115
1.962345363701,-8.014866115
1.96763348727897,-8.014866115
1.97561473930325,-8.289806115
1.97655125566044,-8.289806115
1.98168818696623,-8.458063115
1.98641429770278,-8.561843115
1.99161484824405,-8.655351115
1.99640071469976,-8.756582115
2.00147686001536,-8.835911115
2.00727110423191,-8.960100115
2.01216205833166,-8.991262115
2.0167995657605,-9.061686115
2.02196148113851,-8.975084115
2.02684419307011,-8.985337115
2.03387656548496,-8.872856115
2.03879817014756,-8.872856115
2.04201853978836,-8.876104115
2.0481545764158,-8.628335115
2.05175794930829,-8.438607115
2.05678721729248,-8.198217115
2.06177965308771,-7.845568115
2.06725992221091,-7.254471115
2.07263175530926,-7.254471115
2.07710931316223,-6.992037115
2.08246569219527,-6.769544115
2.08727190650363,-6.576000115
2.09221669226418,-6.394554115
2.10103581219549,-6.081407115
2.10659283650968,-5.860338115
2.10780288982269,-5.620318115
2.11298978927294,-5.620318115
2.11795621072491,-4.987423115
2.12218882164288,-4.987423115
2.12842917321109,-4.683956115
2.1331194820297,-3.970979115
2.13780824544177,-3.640101115
2.14271928982642,-3.640101115
2.14736323644912,-3.331638115
2.15228844706029,-3.031963115
2.15837528824653,-2.541400115
2.16335870917033,-2.352180115
2.16794547575142,-2.352180115
2.17265664755819,-2.129913115
2.1774659526796,-1.980165115
2.18379490755554,-1.770135115
2.19337720074492,-1.770135115
2.19434488280047,-1.651029115
2.19844149794379,-1.672146115
2.20293038877799,-1.672146115
2.20810131902743,-1.686605115
2.21325473466953,-1.686605115
2.21809572062481,-1.703251115
2.22505468622949,-1.733960115
2.22816327146462,-1.756180115
2.23336691281895,-1.748198115
2.23841215000395,-1.708262115
2.24328404408983,-1.661762115
2.24852426006537,-1.636798115
2.2538383979866,-1.575265115
2.25797055748011,-1.496768115
2.26348946176656,-1.388534115
2.26887056730409,-1.272308115
2.27435238183382,-1.223931115
2.27897263222307,-1.097195115
2.28401039994317,-1.097195115
2.28900669925472,-1.018016115
2.29329365696899,-0.954717115
2.29916439880878,-0.854116115
2.30377614946211,-0.798262115
2.30856948538272,-0.727723115
2.31442451558945,-0.640301115
2.31913980848029,-0.505566115
2.3240619282784,-0.505566115
2.32922513149519,-0.397427115
2.33400249821499,-0.285633115
2.33892049692902,-0.285633115
2.34357371599091,-0.191654115
2.34871451081301,-0.159506115
2.35426664133986,-0.120611115
2.35929256094324,-0.072989115
2.3642406950846,0.004458885
2.36897891150564,0.004458885
2.37518449142693,-0.010583115
2.37941607207388,-0.002432115
2.38392968941255,-0.033010115
2.38921497974521,-0.010634115
2.39415564442168,0.020064885
2.39928639410135,0.020356885
2.40493588523958,-0.024607115
2.40985130827606,0.019855885
2.41470079396726,-0.002135115
2.41964583729557,-0.018707115
2.42415095489833,-0.009445115
2.42939915547427,-0.002923115
2.43530363868996,-0.024763115
2.43996149397144,-0.024763115
2.44473190636185,0.020388885
2.4497230543183,-0.024104115
2.45544466442794,-0.018341115
2.46004559723556,-0.018341115
2.46433229738208,0.012594885
2.47120034156924,-0.033179115
2.47513134064609,-0.010256115
2.48053949079789,-0.002569115
2.48454466938819,-0.002569115
2.49001669634323,0.004828885
2.49484300093648,-0.016392115
2.4999510846537,-0.001797115
2.50577417645881,0.027994885
2.51003151388126,-0.017688115
2.51477127570883,0.005378885
2.51961251923187,-0.024651115
2.52462040909239,0.004720885
2.53149231679587,-0.018249115
2.53548126861761,-0.018249115
2.54049173415568,-0.018244115
2.54533890173709,-0.026031115
2.54977421847824,-0.010390115
2.55533124279243,-0.041484115
2.56208569959963,0.005524885
2.56504206229156,0.005524885
2.57046566650866,0.005212885
2.57813268587184,-0.009727115
2.58048299163624,-0.001986115
2.58530826595847,-0.017144115
2.59186362289106,-0.033027115
2.59573383597773,0.004937885
2.60042311452532,0.012347885
2.60562263479557,-0.010765115
2.61106117794246,-0.017496115
2.61537698324529,-0.017496115
2.62619637436195,0.018954885
2.62713160288037,0.018954885
2.63158057071254,-0.040428115
2.63646611588943,-0.010444115
2.64041334173486,-0.010444115
2.64560539254021,-0.017218115
2.65222720195358,-0.010037115
2.65703084058439,0.012697885
2.66439289972565,0.004499885
2.66661880026438,-0.026237115
2.67134594127196,-0.018357115
2.67647643338386,-0.032450115
2.6817241188243,0.004466885
2.68655016584979,0.012270885
2.69153899569645,-0.002021115
2.69643741926109,-0.002021115
2.70175232988558,-0.032247115
2.70695107745257,-0.002460115
2.71317674765875,-0.002460115
2.71835643521186,-0.009574115
2.72182819098155,0.012873885
2.72666299531071,-0.017620115
2.73101048144741,-0.017620115
2.73612448922299,-0.032973115
2.74204571434276,-0.002247115
2.74735392820562,-0.003068115
2.75243058865673,-0.003068115
2.75640537425194,-0.010797115
2.76151088229161,-0.017469115
2.76682733832263,-0.009908115
2.77141848355556,-0.017278115
2.77699456788362,-0.017278115
2.78228114605506,-0.009382115
2.78740828978615,0.013046885
2.79226807818755,-0.017756115
2.79881493538422,-0.010524115
2.80543030560372,-0.026252115
2.80822259763571,0.012279885
2.81258965892179,0.010875885
2.81739484295913,0.010875885
2.82223660161768,-0.017823115
2.82659413289682,-0.017823115
2.83162391601652,0.013318885
2.83891153807658,-0.025319115
2.84291491369259,0.013140885
2.84776852046787,0.006120885
2.85289180068264,-0.009163115
2.85714862296957,-0.009163115
2.86191645968244,-0.025521115
2.86734212444158,0.012403885
2.87271730592074,0.004770885
2.87919848333988,-0.034080115
2.88397739546621,-0.010616115
2.88786795640553,-0.033108115
2.8938303923661,-0.033108115
2.89943223346966,-0.017384115
2.90274481236675,-0.009980115
2.90780060982971,0.027851885
2.91215221705049,0.027851885
2.91752611069087,-0.031936115
2.92304012118998,-0.002553115
2.92829965474714,-0.002553115
2.93339872359294,-0.025542115
2.93832187366207,0.004523885
2.9434946068858,-0.018243115
2.94761697880462,-0.018243115
2.95249917560071,0.003994885
2.95872149742607,-0.003101115
2.96370388807885,0.006157885
2.96926297293508,-0.033042115
2.97384123978026,-0.001466115
2.97818228672309,-0.001466115
2.9828084611707,0.005085885
2.99137928578618,-0.002372115
2.99323918254506,-0.040620115
2.9982504207864,-0.010081115
3.00267491968184,-0.010081115
3.00822550480216,-0.033402115
3.01308967185539,-0.033402115
3.02015707348492,-0.010573115
3.02426064295763,-0.032742115
3.02856408500823,0.019972885
3.03358588352752,0.005282885
3.03859531879458,-0.017280115
3.04320294836383,-0.017280115
3.05081510579519,-0.010325115
3.05356850509617,-0.010325115
3.05877755537336,0.012535885
3.06389104801343,-0.002817115
3.06820633818076,-0.033624115
3.07324230292658,-0.025524115
3.0784276569703,-0.040809115
3.08397618154858,-0.041277115
3.08810962888087,-0.026085115
3.09406304997001,-0.009506115
3.09873790472331,-0.002706115
3.10353433145698,-0.016514115
3.10880828880843,-0.032306115
3.1145960938311,-0.025433115
3.11881119014173,0.005732885
3.12447793831955,-0.025388115
3.12844808769517,-0.025388115
3.13455295862425,0.013117885
3.14022743383473,0.013117885
3.14699605686845,-0.019580115
3.14906020485705,-0.010667115
3.1540977150094,-0.010667115
3.15857553043013,-0.010277115
3.16389584997747,-0.008950115
3.16918448869095,-0.017099115
3.17551215572811,-0.001749115
3.18051515180129,0.005694885
3.18427744399862,0.005694885
3.18953852296232,-0.009844115
3.19418710580461,-0.017516115
3.19925500895206,-0.010400115
3.20396205967474,-0.033060115
3.20887902811775,-0.009935115
3.21422871038916,-0.017504115
3.22011155791343,-0.018228115
3.22465582581495,-0.018228115
3.2294872817633,-0.002220115
3.23503477607056,-0.002220115
3.24042644188604,-0.032649115
3.24795179898396,-0.002001115
3.25128034708187,-0.017663115
3.25563272700591,0.004896885
3.25966675318477,0.004896885
3.26707568965744,-0.032674115
3.27149349179125,-0.003111115
3.27494515727605,-0.017758115
3.28091274459171,-0.017758115
3.28523473152067,-0.017946115
3.28974525804628,0.013540885
3.29625219224092,-0.001846115
3.30125209750104,-0.024932115
3.30621311003016,-0.016580115
3.31059485267827,0.004869885
3.31584305325422,-0.001750115
3.32010270878646,-0.001750115
3.3256777628435,-0.011180115
3.33068256189097,-0.026041115
3.33545477725566,0.004029885
3.34036479136929,-0.018285115
3.34529077468372,-0.010686115
3.35083646601669,-0.010489115
3.35591338403556,-0.017269115
3.36138618369387,-0.025412115
3.36576097201259,0.006091885
3.37117453108725,-0.008885115
3.37586149152504,-0.032253115
3.38019919008705,-0.032253115
3.38557591697274,-0.033080115
3.39074298370586,0.003963885
3.3957490705921,0.012136885
3.40255478338254,-0.003504115
3.40596961667838,-0.003504115
3.41068104605289,-0.018576115
3.41562583181344,-0.002304115
3.42128948917821,0.005876885
3.42573227538425,0.005876885
3.43110719929566,-0.002634115
3.43594767011543,-0.047823115
3.4406284489271,-0.047823115
3.44635984661143,-0.009367115
3.45226149658182,-0.002706115
3.45624864542927,-0.002706115
3.46070250704878,-0.010657115
3.46553293272611,0.020175885
3.470340692441,0.004593885
3.47564478521978,0.012386885
3.48086903199451,-0.025636115
3.48686134581465,0.005388885
3.49121166519666,0.005388885
3.4958937318471,-0.009396115
3.50058893445305,0.005121885
3.50561949027602,-0.001697115
3.51345392867995,-0.017569115
3.51579212875987,-0.017569115
3.52094502926646,-0.040215115
3.52553025044103,-0.024933115
3.5312740113776,0.004723885
3.53586077795869,-0.011378115
3.54598241802705,-0.025052115
3.54598937235643,-0.025052115
3.55310957537574,-0.032434115
3.55597295610811,-0.032434115
3.56086725858868,-0.039876115
3.56607115751076,-0.032922115
3.57444494279367,-0.002297115
3.57641894206801,-0.032858115
3.58134337997592,-0.025313115
3.58765507781227,-0.040672115
3.59120822499254,-0.040672115
3.59615790454043,-0.011150115
3.60483149869016,0.011660885
3.6069211458865,-0.018320115
3.61130057042482,-0.018320115
3.61671258409294,-0.024954115
3.62137816640707,-0.016811115
3.62624387886683,-0.025384115
3.63130044903306,-0.009381115
3.63776823292894,-0.025725115
3.64226562349905,-0.025725115
3.64667338049042,-0.009403115
3.65161945408974,-0.048144115
3.65681227759836,-0.032912115
3.66159221999571,-0.033411115
3.66731279983433,-0.010848115
3.67203350164802,-0.010848115
3.67697622686653,-0.041175115
3.68210234032661,-0.033624115
3.68708756422469,-0.001659115
3.69161457508662,-0.001659115
3.697386926044,-0.010017115
3.70196184450837,-0.047322115
3.7067567258355,-0.017546115
3.71210898378447,0.013047885
3.71721912804373,0.004978885
3.72193390579906,-0.018571115
3.72797386965388,-0.002349115
3.73341060982649,0.019407885
3.73708661682589,0.019407885
3.74222097245413,-0.017836115
3.74782744977728,0.005280885
3.75231324979841,0.012643885
3.75911458393703,-0.002223115
3.76310920224937,-0.024700115
3.76746209730892,-0.024700115
3.77244345769068,-0.016986115
3.77734651747492,-0.025041115
3.78225498618202,-0.040430115
3.78753795840489,0.020468885
3.79499506004774,-0.033140115
3.7982419591673,-0.040075115
3.80393472168838,-0.040075115
3.80839347709524,-0.009311115
3.81452565020636,-0.032423115
3.82132672677721,-0.009285115
3.82552276307397,-0.002339115
3.82861692451482,-0.001556115
3.83361760247821,-0.064024115
3.83856161553549,-0.009906115
3.84279757483427,-0.009906115
3.85055448534395,0.005016885
3.8529560470916,-0.002364115
3.8583487431781,-0.040626115
3.863749423865,-0.033613115
3.86857006196764,-0.026065115
3.87316481314914,-0.026065115
3.87787959090447,-0.018127115
3.88723187608864,-0.010568115
3.88860728790035,-0.032325115
3.89500037714728,0.013308885
3.89829492630153,0.013308885
3.90370977321496,-0.017004115
3.90978734196201,0.020893885
3.91395710634776,-0.040612115
3.91912829416496,-0.062960115
3.92305774783528,0.004527885
3.92824490485329,-0.018716115
3.93342021375457,-0.033661115
3.93824342753476,-0.010556115
3.94360418521964,0.012630885
3.94899688130614,-0.009695115
3.95372376474595,0.020414885
3.95852250958942,-0.025386115
3.96371636336906,0.005795885
3.96889321767686,-0.032493115
3.97356575432037,-0.009245115
3.98123663719988,-0.017100115
3.98456570043329,-0.049075115
3.98895929119814,-0.049075115
3.99395301483214,-0.049045115
3.99903869015467,0.004584885
4.00408830599151,0.011718885
4.00888627813171,-0.018373115
4.01433203317574,0.020901885
4.01896619222375,0.020901885
4.02373995299498,-0.032559115
4.03025925044187,-0.016888115
4.03426288362563,-0.016888115
4.03952215961504,-0.025353115
4.04474460341549,0.005416885
4.04952737905814,0.005206885
4.05416488648697,-0.002596115
4.05899196378348,-0.010958115
4.06458169920256,0.012054885
4.07916492792308,0.005190885
4.0794928116752,0.005190885
4.07950723546948,0.005190885
4.08517192310526,-0.010080115
4.09002552988054,-0.002317115
4.09462156890082,0.005214885
4.09973068288906,-0.024984115
4.10461416752392,-0.025097115
4.10945283536941,-0.025097115
4.11640175583164,-0.032954115
4.11923628897545,-0.048111115
4.12620246647726,0.020479885
4.14031872485796,0.004580885
4.14123669633679,-0.001632115
4.14205653450097,-0.001632115
4.14665824001185,-0.001632115
4.15074893109681,0.013429885
4.15486718193156,-0.002142115
4.15979213497497,-0.002142115
4.16512301480027,-0.001715115
4.17226098999467,-0.009412115
4.17475398829535,-0.009412115
4.17987185958726,-0.017574115
4.18511568151137,-0.040668115
4.19012872272699,-0.025216115
4.19652155440617,-0.003079115
4.19989594956447,0.004084885
4.20508568226002,-0.017903115
4.20982492895208,-0.048280115
4.21534537864506,-0.009630115
4.22030561847091,-0.009630115
4.2249382321124,0.013542885
4.23033968550257,-0.010406115
4.23569400399357,-0.040273115
4.2404729161199,-0.040273115
4.24674469095423,-0.025585115


==> figures/data/force_impact_agnostic.csv <==
time,force_plan,force_measured,pos_error
0.000000,0.000000,0.000000,-0.250000
0.005008,0.000000,0.000000,0.550021
0.010017,0.000000,0.000000,0.546772
0.015025,0.000000,0.000000,0.543521
0.020033,0.000000,0.000000,0.540270
0.025042,0.000000,0.000000,0.537018
0.030050,0.000000,0.000000,0.533765
0.035058,0.000000,0.000000,0.530511
0.040067,0.000000,0.000000,0.527255
0.045075,0.000000,0.000000,0.523997
0.050083,0.000000,0.000000,0.520737
0.055092,0.000000,0.000000,0.517476
0.060100,0.000000,0.000000,0.514212
0.065109,0.000000,0.000000,0.510946
0.070117,0.000000,0.000000,0.507678
0.075125,0.000000,0.000000,0.504409
0.080134,0.000000,0.000000,0.501137
0.085142,0.000000,0.000000,0.497863
0.090150,0.000000,0.000000,0.494587
0.095159,0.000000,0.000000,0.491309
0.100167,0.000000,0.000000,0.488029
0.105175,0.000000,0.000000,0.484747
0.110184,0.000000,0.000000,0.481463
0.115192,0.000000,0.000000,0.478176
0.120200,0.000000,0.000000,0.474888
0.125209,0.000000,0.000000,0.471598
0.130217,0.000000,0.000000,0.468305
0.135225,0.000000,0.000000,0.465011
0.140234,0.000000,0.000000,0.461714
0.145242,0.000000,0.000000,0.458415
0.150250,0.000000,0.000000,0.455114
0.155259,0.000000,0.000000,0.451812
0.160267,0.000000,0.000000,0.448507
0.165275,0.000000,0.000000,0.445200
0.170284,0.000000,0.000000,0.441890
0.175292,0.000000,0.000000,0.438579
0.180301,0.000000,0.000000,0.435266
0.185309,0.000000,0.000000,0.431950
0.190317,0.000000,0.000000,0.428633
0.195326,0.000000,0.000000,0.425313
0.200334,0.000000,0.000000,0.421991
0.205342,0.000000,0.000000,0.418667
0.210351,0.000000,0.000000,0.415341
0.215359,0.000000,0.000000,0.412013
0.220367,0.000000,0.000000,0.408683
0.225376,0.000000,0.000000,0.405350
0.230384,0.000000,0.000000,0.402016
0.235392,0.000000,0.000000,0.398679
0.240401,0.000000,0.000000,0.395340
0.245409,0.000000,0.000000,0.391999
0.250417,0.000000,0.000000,0.388656
0.255426,0.000000,0.000000,0.385311
0.260434,0.000000,0.000000,0.381963
0.265442,0.000000,0.000000,0.378613
0.270451,0.000000,0.000000,0.375262
0.275459,0.000000,0.000000,0.371908
0.280467,0.000000,0.000000,0.368552
0.285476,0.000000,0.000000,0.365193
0.290484,0.000000,0.000000,0.361833
0.295492,0.000000,0.000000,0.358470
0.300501,0.000000,0.000000,0.355106
0.305509,0.000000,0.000000,0.351739
0.310518,0.000000,0.000000,0.348369
0.315526,0.000000,0.000000,0.344998
0.320534,0.000000,0.000000,0.341625
0.325543,0.000000,0.000000,0.338249
0.330551,0.000000,0.000000,0.334871
0.335559,0.000000,0.000000,0.331491
0.340568,0.000000,0.000000,0.328109
0.345576,0.000000,0.000000,0.324724
0.350584,0.000000,0.000000,0.321337
0.355593,0.000000,0.000000,0.317948
0.360601,0.000000,0.000000,0.314557
0.365609,0.000000,0.000000,0.311164
0.370618,0.000000,0.000000,0.307769
0.375626,0.000000,0.000000,0.304372
0.380634,0.000000,0.000000,0.300973
0.385643,0.000000,0.000000,0.297572
0.390651,0.000000,0.000000,0.294170
0.395659,0.000000,0.000000,0.290765
0.400668,0.000000,0.000000,0.287359
0.405676,0.000000,0.000000,0.283952
0.410684,0.000000,0.000000,0.280542
0.415693,0.000000,0.000000,0.277131
0.420701,0.000000,0.000000,0.273719
0.425710,0.000000,0.000000,0.270305
0.430718,0.000000,0.000000,0.266890
0.435726,0.000000,0.000000,0.263473
0.440735,0.000000,0.000000,0.260055
0.445743,0.000000,0.000000,0.256636
0.450751,0.000000,0.000000,0.253216
0.455760,0.000000,0.000000,0.249795
0.460768,0.000000,0.000000,0.246372
0.465776,0.000000,0.000000,0.242948
0.470785,0.000000,0.000000,0.239524
0.475793,0.000000,0.000000,0.236098
0.480801,0.000000,0.000000,0.232672
0.485810,0.000000,0.000000,0.229245
0.490818,0.000000,0.000000,0.225817
0.495826,0.000000,0.000000,0.222388
0.500835,0.000000,0.000000,0.218959
0.505843,0.000000,0.000000,0.215529
0.510851,0.000000,0.000000,0.212099
0.515860,0.000000,0.000000,0.208668
0.520868,0.000000,0.000000,0.205237
0.525876,0.000000,0.000000,0.201805
0.530885,0.000000,0.000000,0.198372
0.535893,0.000000,0.000000,0.194940
0.540902,0.000000,0.000000,0.191507
0.545910,0.000000,0.000000,0.188073
0.550918,0.000000,0.000000,0.184640
0.555927,0.000000,0.000000,0.181206
0.560935,0.000000,0.000000,0.177772
0.565943,0.000000,0.000000,0.174337
0.570952,0.000000,0.000000,0.170903
0.575960,0.000000,0.000000,0.167468
0.580968,0.000000,0.000000,0.164033
0.585977,0.000000,0.000000,0.160598
0.590985,0.000000,0.000000,0.157163
0.595993,0.000000,0.000000,0.153727
0.601002,0.000000,0.000000,0.150291
0.606010,0.000000,0.000000,0.146855
0.611018,0.000000,0.000000,0.143419
0.616027,0.000000,0.000000,0.139982
0.621035,0.000000,0.000000,0.136546
0.626043,0.000000,0.000000,0.133109
0.631052,0.000000,0.000000,0.129672
0.636060,0.000000,0.000000,0.126235
0.641068,0.000000,0.000000,0.122798
0.646077,0.000000,0.000000,0.119360
0.651085,0.000000,0.000000,0.115923
0.656093,0.000000,0.000000,0.112485
0.661102,0.000000,0.000000,0.109047
0.666110,0.000000,0.000000,0.105609
0.671119,0.000000,0.000000,0.102171
0.676127,0.000000,0.000000,0.098733
0.681135,0.000000,0.000000,0.095294
0.686144,0.000000,0.000000,0.091855
0.691152,0.000000,0.000000,0.088417
0.696160,0.000000,0.000000,0.084978
0.701169,0.000000,0.000000,0.081539
0.706177,0.000000,0.000000,0.078100
0.711185,0.000000,0.000000,0.074661
0.716194,0.000000,0.000000,0.071222
0.721202,0.000000,0.000000,0.067782
0.726210,0.000000,0.000000,0.064343
0.731219,0.000000,0.000000,0.060903
0.736227,0.000000,0.000000,0.057464
0.741235,0.000000,0.000000,0.054024
0.746244,0.000000,0.000000,0.050584
0.751252,0.000000,0.000000,0.047145
0.756260,0.000000,0.000000,0.043705
0.761269,0.000000,0.000000,0.040265
0.766277,0.000000,0.000000,0.036825
0.771285,0.000000,0.000000,0.033385
0.776294,0.000000,0.000000,0.029945
0.781302,0.000000,0.000000,0.026505
0.786311,0.000000,0.000000,0.023064
0.791319,0.000000,0.000000,0.019624
0.796327,0.000000,0.000000,0.016184
0.801336,0.000000,0.000000,0.012796
0.806344,0.000000,0.000000,0.009702
0.811352,0.000000,0.000000,0.007108
0.816361,0.000000,0.000000,0.005160
0.821369,0.000000,0.000000,0.003942
0.826377,0.000000,0.000000,0.003478
0.831386,0.000000,0.000000,0.003729
0.836394,0.000000,0.000000,0.004599
0.841402,0.000000,0.000000,0.005925
0.846411,0.000000,0.000000,0.007487
0.851419,1.433840,0.000000,0.009035
0.856427,8.874606,0.000000,0.010405
0.861436,21.677713,0.000000,0.011468
0.866444,38.729945,0.000000,0.012124
0.871452,58.918082,0.000000,0.012296
0.876461,81.128907,0.000000,0.011936
0.881469,104.249202,0.000000,0.011023
0.886477,127.165749,0.000000,0.009561
0.891486,148.765331,0.000000,0.007580
0.896494,167.934728,0.000000,0.005137
0.901503,183.560724,0.000000,0.002317
0.906511,194.530100,0.000000,-0.000771
0.911519,199.729639,669.420048,-0.002558
0.916528,199.999983,660.506756,-0.002997
0.921536,199.999958,144.889399,-0.003269
0.926544,199.999942,122.210229,-0.003402
0.931553,199.999913,158.855850,-0.003433
0.936561,191.066106,157.065271,-0.003391
0.941569,172.612241,120.436058,-0.003300
0.946578,116.893537,117.905651,-0.003175
0.951586,7.015073,116.336757,-0.003028
0.956594,0.000112,114.132840,-0.002869
0.961603,0.000092,110.066009,-0.002702
0.966611,0.000091,102.909857,-0.002533
0.971619,0.000091,91.811455,-0.002363
0.976628,0.000091,77.845227,-0.002197
0.981636,0.000091,61.757712,-0.002029
0.986644,0.000091,43.979233,-0.001860
0.991653,0.000091,-49.822896,-0.001689
0.996661,0.000091,-59.783880,-0.001515
1.001669,0.000091,-5.089433,-0.001339
1.006678,0.000091,-4.296512,-0.001162
1.011686,0.000091,-3.540331,-0.000983
1.016694,0.000091,-2.875241,-0.000802
1.021703,0.000091,-2.291450,-0.000621
1.026711,0.000091,-1.789845,-0.000437
1.031720,0.000091,-1.355567,-0.000252
1.036728,0.000091,-0.962981,-0.000066
1.041736,0.000091,-0.620599,0.000122
1.046745,0.000091,-0.328732,0.000311
1.051753,0.000091,-0.089174,0.000501
1.056761,0.000091,0.000000,0.000692
1.061770,0.000091,0.000000,0.000885
1.066778,0.000091,0.000000,0.001079
1.071786,0.000091,0.000000,0.001274
1.076795,0.000091,0.000000,0.001471
1.081803,0.000091,0.000000,0.001669
1.086811,0.000091,0.000000,0.001867
1.091820,0.000091,0.000000,0.002067
1.096828,0.000091,0.000000,0.002269
1.101836,0.000091,0.000000,0.002471
1.106845,0.000091,0.000000,0.002674
1.111853,0.000091,0.000000,0.002879
1.116861,0.000091,0.000000,0.003084
1.121870,0.000091,0.000000,0.003291
1.126878,0.000091,0.000000,0.003499
1.131886,0.000091,0.000000,0.003707
1.136895,0.000091,0.000000,0.003917
1.141903,0.000091,0.000000,0.004128
1.146912,0.000091,0.000000,0.004339
1.151920,0.000091,0.000000,0.004552
1.156928,0.000091,0.000000,0.004766
1.161937,0.000091,0.000000,0.004980
1.166945,0.000091,0.000000,0.005196
1.171953,0.000091,0.000000,0.005412
1.176962,0.000091,0.000000,0.005629
1.181970,0.000091,0.000000,0.005847
1.186978,0.000063,0.000000,0.006066
1.191987,0.000030,0.000000,0.006286
1.196995,0.000029,0.000000,0.006507
1.202003,0.000027,0.000000,0.006728
1.207012,0.000024,0.000000,0.006950
1.212020,0.000020,0.000000,0.007173
1.217028,0.000015,0.000000,0.007397
1.222037,0.000011,0.000000,0.007621
1.227045,0.000007,0.000000,0.007846
1.232053,0.000003,0.000000,0.008072
1.237062,0.000001,0.000000,0.008298
1.242070,0.000000,0.000000,0.008525
1.247078,0.000000,0.000000,0.008753
1.252087,0.000000,0.000000,0.008981
1.257095,0.000000,0.000000,0.009210
1.262104,0.000000,0.000000,0.009440
1.267112,0.000000,0.000000,0.009671
1.272120,0.000000,0.000000,0.009902
1.277129,0.000000,0.000000,0.010134
1.282137,0.000000,0.000000,0.010367
1.287145,0.000000,0.000000,0.010600
1.292154,0.000000,0.000000,0.010834
1.297162,0.000000,0.000000,0.011069
1.302170,0.000000,0.000000,0.011304
1.307179,0.000000,0.000000,0.011540
1.312187,0.000000,0.000000,0.011776
1.317195,0.000000,0.000000,0.012013
1.322204,0.000000,0.000000,0.012251
1.327212,0.000000,0.000000,0.012489
1.332220,0.000000,0.000000,0.012727
1.337229,0.000000,0.000000,0.012967
1.342237,0.000000,0.000000,0.013206
1.347245,0.000000,0.000000,0.013447
1.352254,0.000000,0.000000,0.013687
1.357262,0.000000,0.000000,0.013929
1.362270,0.000000,0.000000,0.014170
1.367279,0.000000,0.000000,0.014413
1.372287,0.000000,0.000000,0.014656
1.377295,0.000000,0.000000,0.014899
1.382304,0.000000,0.000000,0.015142
1.387312,0.000000,0.000000,0.015387
1.392321,0.000000,0.000000,0.015631
1.397329,0.000000,0.000000,0.015876
1.402337,0.000000,0.000000,0.016122
1.407346,0.000000,0.000000,0.016368
1.412354,0.000000,0.000000,0.016614
1.417362,0.000000,0.000000,0.016861
1.422371,0.000000,0.000000,0.017108
1.427379,0.000000,0.000000,0.017355
1.432387,0.000000,0.000000,0.017603
1.437396,0.000000,0.000000,0.017852
1.442404,0.000000,0.000000,0.018100
1.447412,0.000000,0.000000,0.018349
1.452421,0.000000,0.000000,0.018599
1.457429,0.000000,0.000000,0.018848
1.462437,0.000000,0.000000,0.019098
1.467446,0.000000,0.000000,0.019349
1.472454,0.000000,0.000000,0.019599
1.477462,0.000000,0.000000,0.019850
1.482471,0.000000,0.000000,0.020102
1.487479,0.000000,0.000000,0.020353
1.492487,0.000000,0.000000,0.020605
1.497496,0.000000,0.000000,0.020858
1.502504,0.000000,0.000000,0.021110
1.507513,0.000000,0.000000,0.021363
1.512521,0.000000,0.000000,0.021616
1.517529,0.000000,0.000000,0.021869
1.522538,0.000000,0.000000,0.022123
1.527546,0.000000,0.000000,0.022377
1.532554,0.000000,0.000000,0.022631
1.537563,0.000000,0.000000,0.022885
1.542571,0.000000,0.000000,0.023140
1.547579,0.000000,0.000000,0.023395
1.552588,0.000000,0.000000,0.023650
1.557596,0.000000,0.000000,0.023905
1.562604,0.000000,0.000000,0.024160
1.567613,0.000000,0.000000,0.024416
1.572621,0.000000,0.000000,0.024672
1.577629,0.000000,0.000000,0.024928
1.582638,0.000000,0.000000,0.025184
1.587646,0.000000,0.000000,0.025441
1.592654,0.000000,0.000000,0.025697
1.597663,0.000000,0.000000,0.025954
1.602671,0.000000,0.000000,0.026211
1.607679,0.000000,0.000000,0.026468
1.612688,0.000000,0.000000,0.026725
1.617696,0.000000,0.000000,0.026983
1.622705,0.000000,0.000000,0.027241
1.627713,0.000000,0.000000,0.027498
1.632721,0.000000,0.000000,0.027756
1.637730,0.000000,0.000000,0.028014
1.642738,0.000000,0.000000,0.028273
1.647746,0.000000,0.000000,0.028531
1.652755,0.000000,0.000000,0.028789
1.657763,0.000000,0.000000,0.029048
1.662771,0.000000,0.000000,0.029307
1.667780,0.000000,0.000000,0.029565
1.672788,0.000000,0.000000,0.029824
1.677796,0.000000,0.000000,0.030083
1.682805,0.000000,0.000000,0.030343
1.687813,0.000000,0.000000,0.030602
1.692821,0.000000,0.000000,0.030861
1.697830,0.000000,0.000000,0.031121
1.702838,0.000000,0.000000,0.031380
1.707846,0.000000,0.000000,0.031640
1.712855,0.000000,0.000000,0.031899
1.717863,0.000000,0.000000,0.032159
1.722871,0.000000,0.000000,0.032419
1.727880,0.000000,0.000000,0.032679
1.732888,0.000000,0.000000,0.032939
1.737896,0.000000,0.000000,0.033199
1.742905,0.000000,0.000000,0.033459
1.747913,0.000000,0.000000,0.033719
1.752922,0.000000,0.000000,0.033979
1.757930,0.000000,0.000000,0.034239
1.762938,0.000000,0.000000,0.034500
1.767947,0.000000,0.000000,0.034760
1.772955,0.000000,0.000000,0.035020
1.777963,0.000000,0.000000,0.035281
1.782972,0.000000,0.000000,0.035541
1.787980,0.000000,0.000000,0.035802
1.792988,0.000000,0.000000,0.036062
1.797997,0.000000,0.000000,0.036323
1.803005,0.000000,0.000000,0.036583
1.808013,0.000000,0.000000,0.036844
1.813022,0.000000,0.000000,0.037104
1.818030,0.000000,0.000000,0.037365
1.823038,0.000000,0.000000,0.037626
1.828047,0.000000,0.000000,0.037886
1.833055,0.000000,0.000000,0.038147
1.838063,0.000000,0.000000,0.038408
1.843072,0.000000,0.000000,0.038668
1.848080,0.000000,0.000000,0.038929
1.853088,0.000000,0.000000,0.039189
1.858097,0.000000,0.000000,0.039450
1.863105,0.000000,0.000000,0.039711
1.868114,0.000000,0.000000,0.039971
1.873122,0.000000,0.000000,0.040232
1.878130,0.000000,0.000000,0.040493
1.883139,0.000000,0.000000,0.040753
1.888147,0.000000,0.000000,0.041014
1.893155,0.000000,0.000000,0.041274
1.898164,0.000000,0.000000,0.041535
1.903172,0.000000,0.000000,0.041795
1.908180,0.000000,0.000000,0.042056
1.913189,0.000000,0.000000,0.042316
1.918197,0.000000,0.000000,0.042577
1.923205,0.000000,0.000000,0.042837
1.928214,0.000000,0.000000,0.043097
1.933222,0.000000,0.000000,0.043358
1.938230,0.000000,0.000000,0.043618
1.943239,0.000000,0.000000,0.043878
1.948247,0.000000,0.000000,0.044138
1.953255,0.000000,0.000000,0.044399
1.958264,0.000000,0.000000,0.044659
1.963272,0.000000,0.000000,0.044919
1.968280,0.000000,0.000000,0.045179
1.973289,0.000000,0.000000,0.045439
1.978297,0.000000,0.000000,0.045699
1.983306,0.000000,0.000000,0.045959
1.988314,0.000000,0.000000,0.046218
1.993322,0.000000,0.000000,0.046478
1.998331,0.000000,0.000000,0.046738
2.003339,0.000000,0.000000,0.046997
2.008347,0.000000,0.000000,0.047257
2.013356,0.000000,0.000000,0.047517
2.018364,0.000000,0.000000,0.047776
2.023372,0.000000,0.000000,0.048035
2.028381,0.000000,0.000000,0.048295
2.033389,0.000000,0.000000,0.048554
2.038397,0.000000,0.000000,0.048813
2.043406,0.000000,0.000000,0.049072
2.048414,0.000000,0.000000,0.049331
2.053422,0.000000,0.000000,0.049590
2.058431,0.000000,0.000000,0.049848
2.063439,0.000000,0.000000,0.050107
2.068447,0.000000,0.000000,0.050366
2.073456,0.000000,0.000000,0.050624
2.078464,0.000000,0.000000,0.050883
2.083472,0.000000,0.000000,0.051141
2.088481,0.000000,0.000000,0.051399
2.093489,0.000000,0.000000,0.051657
2.098497,0.000000,0.000000,0.051915
2.103506,0.000000,0.000000,0.052174
2.108514,0.000000,0.000000,0.052431
2.113523,0.000000,0.000000,0.052689
2.118531,0.000000,0.000000,0.052947
2.123539,0.000000,0.000000,0.053205
2.128548,0.000000,0.000000,0.053462
2.133556,0.000000,0.000000,0.053720
2.138564,0.000000,0.000000,0.053977
2.143573,0.000000,0.000000,0.054235
2.148581,0.000000,0.000000,0.054492
2.153589,0.000000,0.000000,0.054749
2.158598,0.000000,0.000000,0.055006
2.163606,0.000000,0.000000,0.055263
2.168614,0.000000,0.000000,0.055520
2.173623,0.000000,0.000000,0.055777
2.178631,0.000000,0.000000,0.056034
2.183639,0.000000,0.000000,0.056290
2.188648,0.000000,0.000000,0.056547
2.193656,0.000000,0.000000,0.056803
2.198664,0.000000,0.000000,0.057060
2.203673,0.000000,0.000000,0.057316
2.208681,0.000000,0.000000,0.057572
2.213689,0.000000,0.000000,0.057828
2.218698,0.000000,0.000000,0.058084
2.223706,0.000000,0.000000,0.058340
2.228715,0.000000,0.000000,0.058595
2.233723,0.000000,0.000000,0.058851
2.238731,0.000000,0.000000,0.059107
2.243740,0.000000,0.000000,0.059362
2.248748,0.000000,0.000000,0.059617
2.253756,0.000000,0.000000,0.059873
2.258765,0.000000,0.000000,0.060128
2.263773,0.000000,0.000000,0.060383
2.268781,0.000000,0.000000,0.060638
2.273790,0.000000,0.000000,0.060893
2.278798,0.000000,0.000000,0.061147
2.283806,0.000000,0.000000,0.061402
2.288815,0.000000,0.000000,0.061656
2.293823,0.000000,0.000000,0.061911
2.298831,0.000000,0.000000,0.062165
2.303840,0.000000,0.000000,0.062419
2.308848,0.000000,0.000000,0.062673
2.313856,0.000000,0.000000,0.062927
2.318865,0.000000,0.000000,0.063181
2.323873,0.000000,0.000000,0.063435
2.328881,0.000000,0.000000,0.063689
2.333890,0.000000,0.000000,0.063942
2.338898,0.000000,0.000000,0.064196
2.343907,0.000000,0.000000,0.064449
2.348915,0.000000,0.000000,0.064702
2.353923,0.000000,0.000000,0.064955
2.358932,0.000000,0.000000,0.065208
2.363940,0.000000,0.000000,0.065461
2.368948,0.000000,0.000000,0.065714
2.373957,0.000000,0.000000,0.065967
2.378965,0.000000,0.000000,0.066219
2.383973,0.000000,0.000000,0.066472
2.388982,0.000000,0.000000,0.066724
2.393990,0.000000,0.000000,0.066976
2.398998,0.000000,0.000000,0.067228
2.404007,0.000000,0.000000,0.067480
2.409015,0.000000,0.000000,0.067732
2.414023,0.000000,0.000000,0.067984
2.419032,0.000000,0.000000,0.068236
2.424040,0.000000,0.000000,0.068487
2.429048,0.000000,0.000000,0.068739
2.434057,0.000000,0.000000,0.068990
2.439065,0.000000,0.000000,0.069241
2.444073,0.000000,0.000000,0.069493
2.449082,0.000000,0.000000,0.069744
2.454090,0.000000,0.000000,0.069995
2.459098,0.000000,0.000000,0.070245
2.464107,0.000000,0.000000,0.070496
2.469115,0.000000,0.000000,0.070747
2.474124,0.000000,0.000000,0.070997
2.479132,0.000000,0.000000,0.071247
2.484140,0.000000,0.000000,0.071498
2.489149,0.000000,0.000000,0.071748
2.494157,0.000000,0.000000,0.071998
2.499165,0.000000,0.000000,0.072248
2.504174,0.000000,0.000000,0.072498
2.509182,0.000000,0.000000,0.072747
2.514190,0.000000,0.000000,0.072997
2.519199,0.000000,0.000000,0.073246
2.524207,0.000000,0.000000,0.073496
2.529215,0.000000,0.000000,0.073745
2.534224,0.000000,0.000000,0.073994
2.539232,0.000000,0.000000,0.074243
2.544240,0.000000,0.000000,0.074492
2.549249,0.000000,0.000000,0.074741
2.554257,0.000000,0.000000,0.074989
2.559265,0.000000,0.000000,0.075238
2.564274,0.000000,0.000000,0.075487
2.569282,0.000000,0.000000,0.075735
2.574290,0.000000,0.000000,0.075983
2.579299,0.000000,0.000000,0.076231
2.584307,0.000000,0.000000,0.076479
2.589316,0.000000,0.000000,0.076727
2.594324,0.000000,0.000000,0.076975
2.599332,0.000000,0.000000,0.077223
2.604341,0.000000,0.000000,0.077470
2.609349,0.000000,0.000000,0.077718
2.614357,0.000000,0.000000,0.077965
2.619366,0.000000,0.000000,0.078212
2.624374,0.000000,0.000000,0.078460
2.629382,0.000000,0.000000,0.078707
2.634391,0.000000,0.000000,0.078954
2.639399,0.000000,0.000000,0.079200
2.644407,0.000000,0.000000,0.079447
2.649416,0.000000,0.000000,0.079694
2.654424,0.000000,0.000000,0.079940
2.659432,0.000000,0.000000,0.080187
2.664441,0.000000,0.000000,0.080433
2.669449,0.000000,0.000000,0.080679
2.674457,0.000000,0.000000,0.080925
2.679466,0.000000,0.000000,0.081171
2.684474,0.000000,0.000000,0.081417
2.689482,0.000000,0.000000,0.081663
2.694491,0.000000,0.000000,0.081909
2.699499,0.000000,0.000000,0.082154
2.704508,0.000000,0.000000,0.082400
2.709516,0.000000,0.000000,0.082645
2.714524,0.000000,0.000000,0.082890
2.719533,0.000000,0.000000,0.083135
2.724541,0.000000,0.000000,0.083380
2.729549,0.000000,0.000000,0.083625
2.734558,0.000000,0.000000,0.083870
2.739566,0.000000,0.000000,0.084115
2.744574,0.000000,0.000000,0.084359
2.749583,0.000000,0.000000,0.084604
2.754591,0.000000,0.000000,0.084848
2.759599,0.000000,0.000000,0.085093
2.764608,0.000000,0.000000,0.085337
2.769616,0.000000,0.000000,0.085581
2.774624,0.000000,0.000000,0.085825
2.779633,0.000000,0.000000,0.086069
2.784641,0.000000,0.000000,0.086312
2.789649,0.000000,0.000000,0.086556
2.794658,0.000000,0.000000,0.086800
2.799666,0.000000,0.000000,0.087043
2.804674,0.000000,0.000000,0.087287
2.809683,0.000000,0.000000,0.087530
2.814691,0.000000,0.000000,0.087773
2.819699,0.000000,0.000000,0.088016
2.824708,0.000000,0.000000,0.088259
2.829716,0.000000,0.000000,0.088502
2.834725,0.000000,0.000000,0.088745
2.839733,0.000000,0.000000,0.088987
2.844741,0.000000,0.000000,0.089230
2.849750,0.000000,0.000000,0.089473
2.854758,0.000000,0.000000,0.089715
2.859766,0.000000,0.000000,0.089957
2.864775,0.000000,0.000000,0.090199
2.869783,0.000000,0.000000,0.090442
2.874791,0.000000,0.000000,0.090684
2.879800,0.000000,0.000000,0.090925
2.884808,0.000000,0.000000,0.091167
2.889816,0.000000,0.000000,0.091409
2.894825,0.000000,0.000000,0.091651
2.899833,0.000000,0.000000,0.091892
2.904841,0.000000,0.000000,0.092134
2.909850,0.000000,0.000000,0.092375
2.914858,0.000000,0.000000,0.092616
2.919866,0.000000,0.000000,0.092857
2.924875,0.000000,0.000000,0.093098
2.929883,0.000000,0.000000,0.093339
2.934891,0.000000,0.000000,0.093580
2.939900,0.000000,0.000000,0.093821
2.944908,0.000000,0.000000,0.094062
2.949917,0.000000,0.000000,0.094302
2.954925,0.000000,0.000000,0.094543
2.959933,0.000000,0.000000,0.094783
2.964942,0.000000,0.000000,0.095023
2.969950,0.000000,0.000000,0.095264
2.974958,0.000000,0.000000,0.095504
2.979967,0.000000,0.000000,0.095744
2.984975,0.000000,0.000000,0.095984
2.989983,0.000000,0.000000,0.096224
2.994992,0.000000,0.000000,0.096463
3.000000,0.000000,0.000000,0.096703


==> figures/data/force_impact_aware.csv <==
time,force_plan,force_measured,pos_error
0.000000,0.000000,0.000000,-0.250000
0.005008,0.000000,0.000000,0.550021
0.010017,0.000000,0.000000,0.546762
0.015025,0.000000,0.000000,0.543491
0.020033,0.000000,0.000000,0.540203
0.025042,0.000000,0.000000,0.536892
0.030050,0.000000,0.000000,0.533555
0.035058,0.000000,0.000000,0.530186
0.040067,0.000000,0.000000,0.526781
0.045075,0.000000,0.000000,0.523334
0.050083,0.000000,0.000000,0.519841
0.055092,0.000000,0.000000,0.516299
0.060100,0.000000,0.000000,0.512709
0.065109,0.000000,0.000000,0.509072
0.070117,0.000000,0.000000,0.505386
0.075125,0.000000,0.000000,0.501653
0.080134,0.000000,0.000000,0.497872
0.085142,0.000000,0.000000,0.494044
0.090150,0.000000,0.000000,0.490168
0.095159,0.000000,0.000000,0.486246
0.100167,0.000000,0.000000,0.482278
0.105175,0.000000,0.000000,0.478262
0.110184,0.000000,0.000000,0.474201
0.115192,0.000000,0.000000,0.470093
0.120200,0.000000,0.000000,0.465939
0.125209,0.000000,0.000000,0.461740
0.130217,0.000000,0.000000,0.457495
0.135225,0.000000,0.000000,0.453204
0.140234,0.000000,0.000000,0.448869
0.145242,0.000000,0.000000,0.444488
0.150250,0.000000,0.000000,0.440063
0.155259,0.000000,0.000000,0.435593
0.160267,0.000000,0.000000,0.431079
0.165275,0.000000,0.000000,0.426520
0.170284,0.000000,0.000000,0.421918
0.175292,0.000000,0.000000,0.417272
0.180301,0.000000,0.000000,0.412582
0.185309,0.000000,0.000000,0.407848
0.190317,0.000000,0.000000,0.403072
0.195326,0.000000,0.000000,0.398257
0.200334,0.000000,0.000000,0.393405
0.205342,0.000000,0.000000,0.388517
0.210351,0.000000,0.000000,0.383598
0.215359,0.000000,0.000000,0.378649
0.220367,0.000000,0.000000,0.373673
0.225376,0.000000,0.000000,0.368672
0.230384,0.000000,0.000000,0.363649
0.235392,0.000000,0.000000,0.358607
0.240401,0.000000,0.000000,0.353547
0.245409,0.000000,0.000000,0.348469
0.250417,0.000000,0.000000,0.343374
0.255426,0.000000,0.000000,0.338261
0.260434,0.000000,0.000000,0.333132
0.265442,0.000000,0.000000,0.327987
0.270451,0.000000,0.000000,0.322824
0.275459,0.000000,0.000000,0.317647
0.280467,0.000000,0.000000,0.312453
0.285476,0.000000,0.000000,0.307244
0.290484,0.000000,0.000000,0.302020
0.295492,0.000000,0.000000,0.296781
0.300501,0.000000,0.000000,0.291528
0.305509,0.000000,0.000000,0.286260
0.310518,0.000000,0.000000,0.280978
0.315526,0.000000,0.000000,0.275682
0.320534,0.000000,0.000000,0.270373
0.325543,0.000000,0.000000,0.265051
0.330551,0.000000,0.000000,0.259715
0.335559,0.000000,0.000000,0.254367
0.340568,0.000000,0.000000,0.249007
0.345576,0.000000,0.000000,0.243635
0.350584,0.000000,0.000000,0.238250
0.355593,0.000000,0.000000,0.232854
0.360601,0.000000,0.000000,0.227447
0.365609,0.000000,0.000000,0.222029
0.370618,0.000000,0.000000,0.216600
0.375626,0.000000,0.000000,0.211161
0.380634,0.000000,0.000000,0.205712
0.385643,0.000000,0.000000,0.200253
0.390651,0.000000,0.000000,0.194785
0.395659,0.000000,0.000000,0.189307
0.400668,0.000000,0.000000,0.183820
0.405676,0.000000,0.000000,0.178325
0.410684,0.000000,0.000000,0.172820
0.415693,0.000000,0.000000,0.167308
0.420701,0.000000,0.000000,0.161788
0.425710,0.000000,0.000000,0.156260
0.430718,0.000000,0.000000,0.150725
0.435726,0.000000,0.000000,0.145183
0.440735,0.000000,0.000000,0.139633
0.445743,0.000000,0.000000,0.134078
0.450751,0.000000,0.000000,0.128516
0.455760,0.000000,0.000000,0.122948
0.460768,0.000000,0.000000,0.117374
0.465776,0.000000,0.000000,0.111795
0.470785,0.000000,0.000000,0.106211
0.475793,0.000000,0.000000,0.100622
0.480801,0.000000,0.000000,0.095029
0.485810,0.000000,0.000000,0.089431
0.490818,0.000000,0.000000,0.083829
0.495826,0.000000,0.000000,0.078224
0.500835,0.000000,0.000000,0.072615
0.505843,0.000000,0.000000,0.067002
0.510851,0.000000,0.000000,0.061387
0.515860,0.000000,0.000000,0.055769
0.520868,0.000000,0.000000,0.050149
0.525876,0.000000,0.000000,0.044528
0.530885,0.000000,0.000000,0.038904
0.535893,0.000000,0.000000,0.033287
0.540902,0.000000,0.000000,0.027879
0.545910,0.000000,0.000000,0.022919
0.550918,0.000000,0.000000,0.018584
0.555927,0.000000,0.000000,0.014983
0.560935,0.000000,0.000000,0.012164
0.565943,0.000000,0.000000,0.010112
0.570952,0.000000,0.000000,0.008747
0.575960,0.000000,0.000000,0.007926
0.580968,0.000000,0.000000,0.007442
0.585977,0.000081,0.000000,0.007037
0.590985,0.001715,0.000000,0.006641
0.595993,0.005450,0.000000,0.006261
0.601002,0.011286,0.000000,0.005905
0.606010,0.019223,0.000000,0.005580
0.611018,0.029261,0.000000,0.005291
0.616027,0.041400,0.000000,0.005042
0.621035,0.055641,0.000000,0.004836
0.626043,0.071982,0.000000,0.004677
0.631052,0.090425,0.000000,0.004564
0.636060,0.110968,0.000000,0.004497
0.641068,0.133613,0.000000,0.004475
0.646077,0.158359,0.000000,0.004496
0.651085,0.185206,0.000000,0.004556
0.656093,0.214155,0.000000,0.004650
0.661102,0.245204,0.000000,0.004772
0.666110,0.278354,0.000000,0.004916
0.671119,0.313606,0.000000,0.005074
0.676127,0.350959,0.000000,0.005235
0.681135,0.389518,0.000000,0.005394
0.686144,0.427555,0.000000,0.005549
0.691152,0.465026,0.000000,0.005701
0.696160,0.501932,0.000000,0.005849
0.701169,0.538271,0.000000,0.005993
0.706177,0.574045,0.000000,0.006132
0.711185,0.609253,0.000000,0.006266
0.716194,0.643895,0.000000,0.006396
0.721202,0.677971,0.000000,0.006520
0.726210,0.711481,0.000000,0.006638
0.731219,0.744426,0.000000,0.006751
0.736227,0.776804,0.000000,0.006857
0.741235,0.808617,0.000000,0.006956
0.746244,0.839863,0.000000,0.007049
0.751252,0.870544,0.000000,0.007134
0.756260,0.900659,0.000000,0.007212
0.761269,0.930208,0.000000,0.007282
0.766277,0.959192,0.000000,0.007344
0.771285,0.987609,0.000000,0.007397
0.776294,1.015461,0.000000,0.007441
0.781302,1.042700,0.000000,0.007477
0.786311,1.069262,0.000000,0.007503
0.791319,1.095147,0.000000,0.007521
0.796327,1.120354,0.000000,0.007531
0.801336,1.144885,0.000000,0.007531
0.806344,1.168738,0.000000,0.007524
0.811352,1.191913,0.000000,0.007508
0.816361,1.214411,0.000000,0.007484
0.821369,1.236232,0.000000,0.007452
0.826377,1.257376,0.000000,0.007411
0.831386,1.277842,0.000000,0.007363
0.836394,1.297631,0.000000,0.007307
0.841402,1.316742,0.000000,0.007243
0.846411,1.335176,0.000000,0.007171
0.851419,1.352933,0.000000,0.007092
0.856427,1.370013,0.000000,0.007006
0.861436,1.386415,0.000000,0.006912
0.866444,1.402140,0.000000,0.006811
0.871452,1.417187,0.000000,0.006702
0.876461,1.431557,0.000000,0.006587
0.881469,1.445338,0.000000,0.006466
0.886477,1.458612,0.000000,0.006342
0.891486,1.471399,0.000000,0.006216
0.896494,1.483712,0.000000,0.006088
0.901503,1.495568,0.000000,0.005958
0.906511,1.506982,0.000000,0.005826
0.911519,1.517969,0.000000,0.005691
0.916528,1.528543,0.000000,0.005555
0.921536,1.538719,0.000000,0.005417
0.926544,1.548509,0.000000,0.005276
0.931553,1.557928,0.000000,0.005132
0.936561,1.566988,0.000000,0.004986
0.941569,1.575703,0.000000,0.004838
0.946578,1.584432,0.000000,0.004688
0.951586,1.664311,0.000000,0.004534
0.956594,1.869094,0.000000,0.004378
0.961603,2.244675,0.000000,0.004220
0.966611,2.824036,0.000000,0.004058
0.971619,3.561263,0.000000,0.003894
0.976628,4.423829,0.000000,0.003727
0.981636,5.378137,0.000000,0.003556
0.986644,6.401139,0.000000,0.003383
0.991653,7.468694,0.000000,0.003207
0.996661,8.564759,0.000000,0.003027
1.001669,9.672403,0.000000,0.002844
1.006678,10.780724,0.000000,0.002658
1.011686,11.878237,0.000000,0.002468
1.016694,12.957778,0.000000,0.002274
1.021703,14.011940,0.000000,0.002077
1.026711,15.036248,0.000000,0.001875
1.031720,16.026306,0.000000,0.001670
1.036728,16.979549,0.000000,0.001460
1.041736,17.893773,0.000000,0.001240
1.046745,18.767878,17.953275,0.001042
1.051753,19.607187,24.285795,0.000872
1.056761,20.414567,22.892146,0.000724
1.061770,21.190016,22.112590,0.000593
1.066778,21.933534,23.183826,0.000476
1.071786,22.645123,23.950169,0.000370
1.076795,23.324781,24.498964,0.000272
1.081803,23.972508,25.307719,0.000182
1.086811,24.588305,26.303868,0.000097
1.091820,25.172172,27.416203,0.000016
1.096828,25.724108,28.570850,-0.000060
1.101836,26.244114,29.689005,-0.000135
1.106845,26.732189,30.704997,-0.000207
1.111853,27.188335,31.541002,-0.000277
1.116861,27.612549,32.191192,-0.000347
1.121870,28.004834,32.654492,-0.000415
1.126878,28.365188,30.924711,-0.000483
1.131886,28.693611,30.552720,-0.000551
1.136895,28.990104,31.171746,-0.000619
1.141903,29.254667,31.829536,-0.000687
1.146912,29.488020,32.524062,-0.000756
1.151920,29.704485,33.207571,-0.000824
1.156928,29.909641,33.864485,-0.000892
1.161937,30.103488,34.498746,-0.000959
1.166945,30.286026,35.112917,-0.001026
1.171953,30.457254,35.705187,-0.001091
1.176962,30.617174,36.275146,-0.001156
1.181970,30.765784,36.823200,-0.001220
1.186978,30.903086,37.348187,-0.001282
1.191987,31.029078,37.852894,-0.001344
1.196995,31.143762,38.335596,-0.001404
1.202003,31.247136,38.796313,-0.001463
1.207012,31.339201,39.235350,-0.001521
1.212020,31.419957,39.652517,-0.001577
1.217028,31.489404,40.050649,-0.001633
1.222037,31.547542,40.431214,-0.001687
1.227045,31.594371,40.796186,-0.001740
1.232053,31.629891,41.152958,-0.001792
1.237062,31.654102,41.504952,-0.001844
1.242070,31.667003,41.853137,-0.001894
1.247078,31.669325,42.187920,-0.001943
1.252087,31.669325,42.393911,-0.001990
1.257095,31.669325,42.458403,-0.002035
1.262104,31.669325,42.403054,-0.002076
1.267112,31.669325,42.244042,-0.002112
1.272120,31.669325,41.985518,-0.002145
1.277129,31.669325,41.635177,-0.002173
1.282137,31.669325,41.200870,-0.002196
1.287145,31.669325,40.688618,-0.002214
1.292154,31.669325,40.103173,-0.002227
1.297162,31.669325,39.448562,-0.002235
1.302170,31.669325,38.728597,-0.002238
1.307179,31.669325,37.947380,-0.002237
1.312187,31.669325,37.109731,-0.002231
1.317195,31.669325,36.244883,-0.002221
1.322204,31.669325,35.306742,-0.002206
1.327212,31.669325,34.334726,-0.002188
1.332220,31.669325,33.349546,-0.002165
1.337229,31.669325,32.361271,-0.002139
1.342237,31.669325,31.369298,-0.002110
1.347245,31.669325,30.251407,-0.002076
1.352254,31.669325,28.108752,-0.002031
1.357262,31.669325,25.062989,-0.001968
1.362270,31.669325,22.256622,-0.001891
1.367279,31.669325,19.822934,-0.001803
1.372287,31.669325,17.612658,-0.001708
1.377295,31.669325,15.562036,-0.001607
1.382304,31.669325,13.694635,-0.001504
1.387312,31.669325,11.988302,-0.001399
1.392321,31.669325,10.413727,-0.001293
1.397329,31.669325,9.070520,-0.001190
1.402337,31.669325,8.647614,-0.001094
1.407346,31.598308,9.010268,-0.001013
1.412354,31.070872,9.353289,-0.000943
1.417362,30.079410,9.614926,-0.000884
1.422371,28.683837,9.907575,-0.000834
1.427379,26.944071,10.291213,-0.000791
1.432387,24.920026,10.846321,-0.000755
1.437396,22.671619,11.562756,-0.000724
1.442404,20.258767,12.304594,-0.000697
1.447412,17.741385,13.042953,-0.000674
1.452421,15.179390,13.756621,-0.000654
1.457429,12.632698,14.483838,-0.000636
1.462437,10.161225,15.157859,-0.000621
1.467446,7.824887,15.781653,-0.000606
1.472454,5.683600,16.337719,-0.000594
1.477462,3.797280,16.801457,-0.000582
1.482471,2.225844,17.080821,-0.000571
1.487479,1.029208,17.193428,-0.000560
1.492487,0.267288,17.242512,-0.000549
1.497496,0.000000,17.249483,-0.000539
1.502504,0.000000,15.054662,-0.000512
1.507513,0.000000,13.178948,-0.000473
1.512521,0.000000,11.564051,-0.000425
1.517529,0.000000,10.150326,-0.000369
1.522538,0.000000,8.726159,-0.000308
1.527546,0.000000,7.423524,-0.000244
1.532554,0.000000,6.215882,-0.000177
1.537563,0.000000,5.076453,-0.000109
1.542571,0.000000,3.969831,-0.000040
1.547579,0.000000,3.212666,0.000026
1.552588,0.000000,2.567083,0.000092
1.557596,0.000000,1.916244,0.000159
1.562604,0.000000,1.282546,0.000227
1.567613,0.000000,0.714927,0.000295
1.572621,0.000000,0.219916,0.000363
1.577629,0.000000,-0.193642,0.000433
1.582638,0.000000,-0.269032,0.000502
1.587646,0.000000,-0.304653,0.000573
1.592654,0.000000,-0.308391,0.000643
1.597663,0.000000,-0.286529,0.000715
1.602671,0.000000,-0.245564,0.000786
1.607679,0.000000,-0.192178,0.000858
1.612688,0.000000,-0.132855,0.000931
1.617696,0.000000,-0.073381,0.001004
1.622705,0.000000,-0.015498,0.001078
1.627713,0.000000,0.000000,0.001152
1.632721,0.000000,0.000000,0.001227
1.637730,0.000000,0.000000,0.001301
1.642738,0.000000,0.000000,0.001377
1.647746,0.000000,0.000000,0.001453
1.652755,0.000000,0.000000,0.001529
1.657763,0.000000,0.000000,0.001606
1.662771,0.000000,0.000000,0.001683
1.667780,0.000000,0.000000,0.001760
1.672788,0.000000,0.000000,0.001838
1.677796,0.000000,0.000000,0.001916
1.682805,0.000000,0.000000,0.001995
1.687813,0.000000,0.000000,0.002074
1.692821,0.000000,0.000000,0.002153
1.697830,0.000000,0.000000,0.002233
1.702838,0.000000,0.000000,0.002313
1.707846,0.000000,0.000000,0.002394
1.712855,0.000000,0.000000,0.002474
1.717863,0.000000,0.000000,0.002556
1.722871,0.000000,0.000000,0.002637
1.727880,0.000000,0.000000,0.002719
1.732888,0.000000,0.000000,0.002801
1.737896,0.000000,0.000000,0.002884
1.742905,0.000000,0.000000,0.002967
1.747913,0.000000,0.000000,0.003050
1.752922,0.000000,0.000000,0.003134
1.757930,0.000000,0.000000,0.003217
1.762938,0.000000,0.000000,0.003302
1.767947,0.000000,0.000000,0.003386
1.772955,0.000000,0.000000,0.003471
1.777963,0.000000,0.000000,0.003556
1.782972,0.000000,0.000000,0.003641
1.787980,0.000000,0.000000,0.003727
1.792988,0.000000,0.000000,0.003813
1.797997,0.000000,0.000000,0.003899
1.803005,0.000000,0.000000,0.003986
1.808013,0.000000,0.000000,0.004073
1.813022,0.000000,0.000000,0.004160
1.818030,0.000000,0.000000,0.004247
1.823038,0.000000,0.000000,0.004335
1.828047,0.000000,0.000000,0.004423
1.833055,0.000000,0.000000,0.004511
1.838063,0.000000,0.000000,0.004599
1.843072,0.000000,0.000000,0.004688
1.848080,0.000000,0.000000,0.004777
1.853088,0.000000,0.000000,0.004866
1.858097,0.000000,0.000000,0.004955
1.863105,0.000000,0.000000,0.005045
1.868114,0.000000,0.000000,0.005135
1.873122,0.000000,0.000000,0.005225
1.878130,0.000000,0.000000,0.005315
1.883139,0.000000,0.000000,0.005406
1.888147,0.000000,0.000000,0.005496
1.893155,0.000000,0.000000,0.005587
1.898164,0.000000,0.000000,0.005678
1.903172,0.000000,0.000000,0.005770
1.908180,0.000000,0.000000,0.005861
1.913189,0.000000,0.000000,0.005953
1.918197,0.000000,0.000000,0.006045
1.923205,0.000000,0.000000,0.006137
1.928214,0.000000,0.000000,0.006230
1.933222,0.000000,0.000000,0.006322
1.938230,0.000000,0.000000,0.006415
1.943239,0.000000,0.000000,0.006508
1.948247,0.000000,0.000000,0.006601
1.953255,0.000000,0.000000,0.006695
1.958264,0.000000,0.000000,0.006788
1.963272,0.000000,0.000000,0.006882
1.968280,0.000000,0.000000,0.006976
1.973289,0.000000,0.000000,0.007070
1.978297,0.000000,0.000000,0.007164
1.983306,0.000000,0.000000,0.007258
1.988314,0.000000,0.000000,0.007353
1.993322,0.000000,0.000000,0.007448
1.998331,0.000000,0.000000,0.007542
2.003339,0.000000,0.000000,0.007637
2.008347,0.000000,0.000000,0.007733
2.013356,0.000000,0.000000,0.007828
2.018364,0.000000,0.000000,0.007923
2.023372,0.000000,0.000000,0.008019
2.028381,0.000000,0.000000,0.008115
2.033389,0.000000,0.000000,0.008210
2.038397,0.000000,0.000000,0.008306
2.043406,0.000000,0.000000,0.008403
2.048414,0.000000,0.000000,0.008499
2.053422,0.000000,0.000000,0.008595
2.058431,0.000000,0.000000,0.008692
2.063439,0.000000,0.000000,0.008789
2.068447,0.000000,0.000000,0.008885
2.073456,0.000000,0.000000,0.008982
2.078464,0.000000,0.000000,0.009079
2.083472,0.000000,0.000000,0.009177
2.088481,0.000000,0.000000,0.009274
2.093489,0.000000,0.000000,0.009371
2.098497,0.000000,0.000000,0.009469
2.103506,0.000000,0.000000,0.009566
2.108514,0.000000,0.000000,0.009664
2.113523,0.000000,0.000000,0.009762
2.118531,0.000000,0.000000,0.009860
2.123539,0.000000,0.000000,0.009958
2.128548,0.000000,0.000000,0.010056
2.133556,0.000000,0.000000,0.010154
2.138564,0.000000,0.000000,0.010253
2.143573,0.000000,0.000000,0.010351
2.148581,0.000000,0.000000,0.010450
2.153589,0.000000,0.000000,0.010548
2.158598,0.000000,0.000000,0.010647
2.163606,0.000000,0.000000,0.010746
2.168614,0.000000,0.000000,0.010845
2.173623,0.000000,0.000000,0.010944
2.178631,0.000000,0.000000,0.011043
2.183639,0.000000,0.000000,0.011142
2.188648,0.000000,0.000000,0.011241
2.193656,0.000000,0.000000,0.011341
2.198664,0.000000,0.000000,0.011440
2.203673,0.000000,0.000000,0.011540
2.208681,0.000000,0.000000,0.011639
2.213689,0.000000,0.000000,0.011739
2.218698,0.000000,0.000000,0.011838
2.223706,0.000000,0.000000,0.011938
2.228715,0.000000,0.000000,0.012038
2.233723,0.000000,0.000000,0.012138
2.238731,0.000000,0.000000,0.012238
2.243740,0.000000,0.000000,0.012338
2.248748,0.000000,0.000000,0.012438
2.253756,0.000000,0.000000,0.012538
2.258765,0.000000,0.000000,0.012639
2.263773,0.000000,0.000000,0.012739
2.268781,0.000000,0.000000,0.012839
2.273790,0.000000,0.000000,0.012940
2.278798,0.000000,0.000000,0.013040
2.283806,0.000000,0.000000,0.013141
2.288815,0.000000,0.000000,0.013241
2.293823,0.000000,0.000000,0.013342
2.298831,0.000000,0.000000,0.013443
2.303840,0.000000,0.000000,0.013543
2.308848,0.000000,0.000000,0.013644
2.313856,0.000000,0.000000,0.013745
2.318865,0.000000,0.000000,0.013846
2.323873,0.000000,0.000000,0.013947
2.328881,0.000000,0.000000,0.014048
2.333890,0.000000,0.000000,0.014149
2.338898,0.000000,0.000000,0.014250
2.343907,0.000000,0.000000,0.014351
2.348915,0.000000,0.000000,0.014452
2.353923,0.000000,0.000000,0.014553
2.358932,0.000000,0.000000,0.014654
2.363940,0.000000,0.000000,0.014756
2.368948,0.000000,0.000000,0.014857
2.373957,0.000000,0.000000,0.014958
2.378965,0.000000,0.000000,0.015060
2.383973,0.000000,0.000000,0.015161
2.388982,0.000000,0.000000,0.015263
2.393990,0.000000,0.000000,0.015364
2.398998,0.000000,0.000000,0.015466
2.404007,0.000000,0.000000,0.015567
2.409015,0.000000,0.000000,0.015669
2.414023,0.000000,0.000000,0.015770
2.419032,0.000000,0.000000,0.015872
2.424040,0.000000,0.000000,0.015974
2.429048,0.000000,0.000000,0.016075
2.434057,0.000000,0.000000,0.016177
2.439065,0.000000,0.000000,0.016279
2.444073,0.000000,0.000000,0.016380
2.449082,0.000000,0.000000,0.016482
2.454090,0.000000,0.000000,0.016584
2.459098,0.000000,0.000000,0.016686
2.464107,0.000000,0.000000,0.016788
2.469115,0.000000,0.000000,0.016889
2.474124,0.000000,0.000000,0.016991
2.479132,0.000000,0.000000,0.017093
2.484140,0.000000,0.000000,0.017195
2.489149,0.000000,0.000000,0.017297
2.494157,0.000000,0.000000,0.017399
2.499165,0.000000,0.000000,0.017501
2.504174,0.000000,0.000000,0.017603
2.509182,0.000000,0.000000,0.017705
2.514190,0.000000,0.000000,0.017807
2.519199,0.000000,0.000000,0.017909
2.524207,0.000000,0.000000,0.018011
2.529215,0.000000,0.000000,0.018113
2.534224,0.000000,0.000000,0.018215
2.539232,0.000000,0.000000,0.018317
2.544240,0.000000,0.000000,0.018419
2.549249,0.000000,0.000000,0.018521
2.554257,0.000000,0.000000,0.018623
2.559265,0.000000,0.000000,0.018725
2.564274,0.000000,0.000000,0.018827
2.569282,0.000000,0.000000,0.018930
2.574290,0.000000,0.000000,0.019032
2.579299,0.000000,0.000000,0.019134
2.584307,0.000000,0.000000,0.019236
2.589316,0.000000,0.000000,0.019338
2.594324,0.000000,0.000000,0.019440
2.599332,0.000000,0.000000,0.019542
2.604341,0.000000,0.000000,0.019644
2.609349,0.000000,0.000000,0.019747
2.614357,0.000000,0.000000,0.019849
2.619366,0.000000,0.000000,0.019951
2.624374,0.000000,0.000000,0.020053
2.629382,0.000000,0.000000,0.020155
2.634391,0.000000,0.000000,0.020257
2.639399,0.000000,0.000000,0.020360
2.644407,0.000000,0.000000,0.020462
2.649416,0.000000,0.000000,0.020564
2.654424,0.000000,0.000000,0.020666
2.659432,0.000000,0.000000,0.020768
2.664441,0.000000,0.000000,0.020870
2.669449,0.000000,0.000000,0.020972
2.674457,0.000000,0.000000,0.021075
2.679466,0.000000,0.000000,0.021177
2.684474,0.000000,0.000000,0.021279
2.689482,0.000000,0.000000,0.021381
2.694491,0.000000,0.000000,0.021483
2.699499,0.000000,0.000000,0.021585
2.704508,0.000000,0.000000,0.021687
2.709516,0.000000,0.000000,0.021789
2.714524,0.000000,0.000000,0.021891
2.719533,0.000000,0.000000,0.021994
2.724541,0.000000,0.000000,0.022096
2.729549,0.000000,0.000000,0.022198
2.734558,0.000000,0.000000,0.022300
2.739566,0.000000,0.000000,0.022402
2.744574,0.000000,0.000000,0.022504
2.749583,0.000000,0.000000,0.022606
2.754591,0.000000,0.000000,0.022708
2.759599,0.000000,0.000000,0.022810
2.764608,0.000000,0.000000,0.022912
2.769616,0.000000,0.000000,0.023014
2.774624,0.000000,0.000000,0.023116
2.779633,0.000000,0.000000,0.023218
2.784641,0.000000,0.000000,0.023320
2.789649,0.000000,0.000000,0.023422
2.794658,0.000000,0.000000,0.023524
2.799666,0.000000,0.000000,0.023626
2.804674,0.000000,0.000000,0.023728
2.809683,0.000000,0.000000,0.023830
2.814691,0.000000,0.000000,0.023932
2.819699,0.000000,0.000000,0.024034
2.824708,0.000000,0.000000,0.024136
2.829716,0.000000,0.000000,0.024237
2.834725,0.000000,0.000000,0.024339
2.839733,0.000000,0.000000,0.024441
2.844741,0.000000,0.000000,0.024543
2.849750,0.000000,0.000000,0.024645
2.854758,0.000000,0.000000,0.024747
2.859766,0.000000,0.000000,0.024848
2.864775,0.000000,0.000000,0.024950
2.869783,0.000000,0.000000,0.025052
2.874791,0.000000,0.000000,0.025154
2.879800,0.000000,0.000000,0.025255
2.884808,0.000000,0.000000,0.025357
2.889816,0.000000,0.000000,0.025459
2.894825,0.000000,0.000000,0.025561
2.899833,0.000000,0.000000,0.025662
2.904841,0.000000,0.000000,0.025764
2.909850,0.000000,0.000000,0.025866
2.914858,0.000000,0.000000,0.025967
2.919866,0.000000,0.000000,0.026069
2.924875,0.000000,0.000000,0.026170
2.929883,0.000000,0.000000,0.026272
2.934891,0.000000,0.000000,0.026374
2.939900,0.000000,0.000000,0.026475
2.944908,0.000000,0.000000,0.026577
2.949917,0.000000,0.000000,0.026678
2.954925,0.000000,0.000000,0.026780
2.959933,0.000000,0.000000,0.026881
2.964942,0.000000,0.000000,0.026983
2.969950,0.000000,0.000000,0.027084
2.974958,0.000000,0.000000,0.027186
2.979967,0.000000,0.000000,0.027287
2.984975,0.000000,0.000000,0.027388
2.989983,0.000000,0.000000,0.027490
2.994992,0.000000,0.000000,0.027591
3.000000,0.000000,0.000000,0.027692


==> figures/data/pos_obj_bag_impact_opt_20kg_066ms_i5_good.dat <==
time,pos
0.00657750066142135,-1.00496557503
0.0138378916021213,-0.99858061319
0.0270654917037153,-0.99224360824
0.038879339615563,-0.98591776591
0.0472802753277403,-0.97959917029
0.0551896942198207,-0.9732919542
0.06523885308916,-0.96700478294
0.0747995735318477,-0.96070724385
0.085028818417736,-0.9544567452
0.0951946997052089,-0.94817804861
0.10562147483717,-0.94191421245
0.114947980845229,-0.93564448964
0.125412209764107,-0.92940746692
0.134845176878815,-0.92318661871
0.144962060403951,-0.91693254583
0.159911252039819,-0.91073367954
0.168389147588129,-0.90449306079
0.178095322121106,-0.89830630404
0.189480503745698,-0.89207204857
0.197755738392193,-0.88589626556
0.205446078284084,-0.8796964802
0.216308189555765,-0.87354328487
0.225354048694729,-0.86741009338
0.235249287891804,-0.86122972917
0.247089558680724,-0.85509284375
0.255280394040261,-0.84889635051
0.26578977272967,-0.84274191466
0.277297320493712,-0.83659009579
0.285267794189124,-0.83043923198
0.298242196429843,-0.8242565142
0.309038635308025,-0.81809509675
0.317955714987861,-0.811947577529
0.326142702355592,-0.805777396602
0.335520001855498,-0.799542373196
0.345469369470652,-0.793416454667
0.358431201604804,-0.787338653261
0.37052184839394,-0.781218622753
0.377996957277448,-0.774972635697
0.386102623751665,-0.768800856206
0.39548274511223,-0.762673607866
0.405936712719624,-0.756588324578
0.418284405361441,-0.750343854846
0.429859934314066,-0.744108508251
0.438173905411414,-0.738028445751
0.448271805510304,-0.731915915257
0.457893580756323,-0.725759874299
0.468021495191304,-0.719618721916
0.475619739812624,-0.713479016461
0.486036510165887,-0.707430629299
0.496568207207775,-0.701763833101
0.508129883389896,-0.695604325808
0.518081303267348,-0.689575611172
0.529060906555524,-0.683454894826
0.535766673610499,-0.677382733328
0.547246515833533,-0.671409575514
0.55751937129323,-0.665344296722
0.568618262327411,-0.659315365586
0.57775672980252,-0.653257351694
0.588118345606556,-0.647297131087
0.598335276918663,-0.641299730549
0.608344416673213,-0.635246661488
0.619614928141969,-0.629375454026
0.62588561559001,-0.623342932956
0.636420391025343,-0.617331951184
0.64727224098554,-0.61132929345
0.655918422042191,-0.605414440015
0.666153310649396,-0.599453455445
0.676503895543586,-0.593566385953
0.688628661193407,-0.587627543107
0.698719634907045,-0.581690038938
0.709993481302032,-0.575916331068
0.716569442766731,-0.569959375538
0.725977013135516,-0.564070453298
0.736182143939416,-0.558149721725
0.745917563210124,-0.552385957123
0.756118332956643,-0.546514845827
0.769322075509036,-0.540774449512
0.777127855155125,-0.534854787511
0.786200137171162,-0.529157561061
0.796985801672285,-0.523335560697
0.806353609459068,-0.517642132616
0.816154188057701,-0.511888142902
0.827385193477241,-0.506176326408
0.836330235230873,-0.500481265935
0.846450197149453,-0.494922133245
0.856427270305615,-0.489061226607
0.86883370895568,-0.483387017092
0.881241173736893,-0.477686514487
0.890059488293694,-0.47200494487
0.899171019826157,-0.466330479194
0.909386925007116,-0.460574459969
0.920994777090917,-0.454953750995
0.926360673398832,-0.449271032023
0.93715300775242,-0.443597038759
0.946350477768564,-0.438020688315
0.959418771009365,-0.432277728645
0.968810949410923,-0.426588561452
0.979017619411546,-0.421011349571
0.986810315885493,-0.415288987689
0.996837926000715,-0.409632800252
1.00730856823927,-0.404060994921
1.01618537227153,-0.398365752798
1.02607009362434,-0.392769870435
1.03632242646106,-0.387146487086
1.04925219199683,-0.381574942566
1.0612148289252,-0.37598094403
1.06896519748927,-0.370425023323
1.07689975659449,-0.364846634925
1.08691377047199,-0.359269282965
1.09723177570222,-0.353662572799
1.10719268729279,-0.348102859619
1.11679932710437,-0.342467749515
1.12726073416259,-0.336944271987
1.13978158643571,-0.331247442082
1.1500824039692,-0.325769269282
1.15970238348571,-0.320183770349
1.16732474218902,-0.314621247606
1.17668280172989,-0.308987019279
1.18699849816503,-0.303440558425
1.20001933284022,-0.297806459608
1.20706397970696,-0.292139382078
1.21742893043723,-0.286585771404
1.22939721108692,-0.280988868543
1.24060281976053,-0.275378683067
1.24970562917824,-0.269689961276
1.2585724284318,-0.264203789654
1.26725426754586,-0.258645762654
1.27931977412186,-0.253009498862
1.29434079493812,-0.247456473131
1.30030903023016,-0.241845943852
1.30892186202449,-0.236280013888
1.31930861804166,-0.230808139546
1.32926311631256,-0.225324436875
1.33988665209223,-0.219845817744
1.35014026759289,-0.214554544298
1.35968559606835,-0.209202201426
1.36976810420001,-0.203984836584
1.38081928013579,-0.198913473919
1.38963374670079,-0.193760636896
1.39938558406987,-0.188675083009
1.40771699939674,-0.183597089883
1.42194379470412,-0.178698274727
1.42806748886515,-0.173786116455
1.43713592288937,-0.16889460739
1.44716609833247,-0.16416834511
1.45773037503832,-0.159432628377
1.46965427551584,-0.154737165048
1.47984144902464,-0.150264350022
1.49003888384492,-0.14579300542
1.49760275307277,-0.141978588436
1.50752236288462,-0.137618367302
1.522815564988,-0.133453346501
1.52886050358339,-0.129027354188
1.53886502574777,-0.125008243996
1.5485563213791,-0.120843959058
1.55867089610915,-0.11679753051
1.56910613682308,-0.113047771228
1.58024658616878,-0.10887395169
1.58917546635682,-0.105154311006
1.60252491953229,-0.101349510063
1.60901289025101,-0.097647384622
1.61903203478426,-0.093974396332
1.62907093234211,-0.090230708101
1.63916524098198,-0.086769311294
1.64924980137594,-0.083258055652
1.66039153338557,-0.079649616025
1.66907875968816,-0.076249066876
1.68031310003393,-0.072689109603
1.6899040913455,-0.069175733528
1.69907821687802,-0.065989726587
1.70919766573102,-0.062628656927
1.72070495696228,-0.059173255306
1.72919362688764,-0.056081208066
1.73920199704383,-0.052713206424
1.7494476600281,-0.049559444047
1.76048293093108,-0.046139989898
1.77038099198881,-0.042984998841
1.78085112116179,-0.039817330263
1.79051471125211,-0.036642825216
1.79792979146343,-0.033393243292
1.80837247162819,-0.030124782975
1.82093103422101,-0.026994618885
1.83092786040178,-0.023984523971
1.84092648231206,-0.020776612614
1.8511408482963,-0.017635963347
1.858783216557,-0.014552383603
1.87083127890348,-0.011394252345
1.87860499195118,-0.00820885284100001
1.88856590354175,-0.00511882135
1.90099748240495,-0.00201355399100001
1.9080262242389,0.000922161933999993
1.92059940920058,0.00413156421700001
1.93104414162764,0.00701152830099999
1.94037372602914,0.01006553182
1.94825082179005,0.013054137487
1.95824431304458,0.016012602733
1.96906307027524,0.018982698483
1.98279629650023,0.021798082815
1.99091658534331,0.024677098524
2.00255034723861,0.027553418622
2.01094127817209,0.030276935954
2.02075057888548,0.033118086555
2.03075766637774,0.035875327863
2.03797932086758,0.038637382666
2.0479135530483,0.041311978997
2.06085999321522,0.043969202235
2.07075394974836,0.046572801885
2.08066612010939,0.049177587579
2.09095359793795,0.051785165064
2.099659551134,0.05427194695
2.10944730309327,0.05671335776
2.11942822424124,0.059193433187
2.12964643821728,0.061584577675
2.13946266531593,0.063988073009
2.14933584269331,0.066227997073
2.1596646223006,0.068448415597
2.16990284583404,0.070552266265
2.17966802290805,0.072711839449
2.18953093897395,0.074832200596
2.19982329092546,0.076753951108
2.20953536571255,0.078586377872
2.21966199748359,0.080525918368
2.2296998689103,0.082347246458
2.24175511417481,0.084109073228
2.25487727930091,0.0857697196313
2.26132369170812,0.0873004304786
2.27145083654474,0.0888544707993
2.2813622373074,0.0903245231018
2.29163919729169,0.0917130232816
2.30138769973454,0.0929811183947
2.3114940654154,0.0942983235014
2.3213531334895,0.0954974953268
2.33137561294898,0.096729771029
2.33948615354615,0.0977463548436
2.34944449980885,0.0987955620331
2.35904421323518,0.0996664694404
2.37180107567243,0.1004916415769
2.38164167338585,0.101343807412
2.39158283195182,0.1020343130969
2.4041283113725,0.102692364768
2.41138151939516,0.1033900711885
2.42135012696935,0.1038348357657
2.42954019273052,0.1043286008821
2.43938335577181,0.1046936635837
2.44932631006729,0.1050437110618
2.46183972288958,0.1053498818138
2.47164466254559,0.1056186869212
2.48184414962818,0.1057642034285
2.49263853624406,0.1058845842049
2.49931941961869,0.1058907251985
2.50962844620137,0.1058170129883
2.51962552891492,0.1057576814633
2.52999920175995,0.1056307040212
2.54436401170679,0.1054427975673
2.55022578589218,0.1051703643341
2.56033394730256,0.1049141015443
2.57190614132895,0.1046312991411
2.58433181993805,0.1043212184832
2.5922576569285,0.1039439653353
2.60214827853541,0.1035973028272
2.6097729460338,0.1032294797667
2.62098009390414,0.1027729097542
2.63025939787937,0.102305230886
2.64017900769122,0.1018467732411
2.65049239533128,0.1014083997768
2.66033350611028,0.1008665477261
2.67258551202251,0.1003247732514
2.68411409547509,0.0997972590978
2.69226875971164,0.0992789089639
2.69969179243937,0.0988370451309
2.70998722278433,0.098178011059
2.71995557382573,0.0975943906887
2.7300857970558,0.0970845724451
2.74025219140885,0.0965304036499
2.74992758200737,0.0959208887303
2.76211135019823,0.0952931633771
2.77245244337929,0.0947706706292
2.78242130748627,0.0941404062011
2.79136532310875,0.0935366041952
2.80340363720932,0.09304045965
2.81149904237205,0.0925217672165
2.82143840520851,0.0919944159608
2.83107685508569,0.0914869282359
2.84114474084849,0.0909200573452
2.85110821776693,0.0903963615773
2.86140980489878,0.0898434523793
2.87127451669419,0.0893754249667
2.8814834954899,0.088783806153
2.89289946104894,0.0882884295317
2.90139890535137,0.0877487540875
2.91102735044986,0.0871913360737
2.92231684534486,0.086671627996
2.93142401581994,0.0861812958552
2.94161016319759,0.0855790190297
2.95226012185434,0.0850539327
2.96321791985561,0.084554850351
2.97291229388038,0.084038079341
2.98309023220885,0.083529821494
2.99259066744656,0.083026728725
3.00259518961095,0.082524586606
3.01301272956257,0.08203170159
3.02296568863675,0.081472343123
3.03325008807186,0.080957897032
3.04317277627716,0.080423862316
3.05331274775313,0.079998800625
3.06096537732532,0.079531892212
3.07076390366165,0.079039941858
3.08126917782647,0.078531611094
3.09035043849005,0.078065143727
3.10025465633468,0.077577061031
3.11096926125377,0.077077465941
3.12334979009234,0.076597736553
3.13324759461729,0.076086974137
3.14317515694554,0.075605534664
3.15077776262424,0.075122790347
3.16132690389565,0.074658786321
3.17200533769176,0.074131978657
3.1850230939735,0.073716802514
3.19319058484941,0.073207884283
3.20342034280087,0.072764936856
3.21186283682456,0.072222838058
3.22369797695774,0.071697584272
3.23100864832471,0.07130765387
3.24123378868601,0.070870740388
3.25133425411277,0.07040331552
3.26151373163796,0.069977793187
3.27161111867127,0.069589926812
3.28149276163063,0.069151034723
3.29151190616388,0.068722321679
3.30181298023016,0.068334813507
3.31122593778747,0.067871757802
3.32484038933202,0.067462849074
3.33194506487095,0.067032893894
3.34113329970676,0.066559356557
3.35249539338051,0.066159450198
3.36225364406927,0.065740729204
3.37145188368378,0.06531450436
3.38196844529122,0.06486572753
3.39158432028314,0.064469461046
3.40168247691482,0.064088151681
3.4119576411696,0.063603903262
3.42368862899121,0.063179744092
3.43431832155777,0.062812572339
3.44449882521411,0.062408861341
3.45205551152392,0.061973968625
3.46389270391939,0.061629040188
3.47379076497712,0.061193868055
3.48509719103607,0.060791863929
3.4937518376747,0.060406214111
3.50750994758003,0.060003762482
3.51449353964344,0.059666609093
3.52411916288127,0.059288136013
3.53551871034194,0.058929317409
3.54406433054604,0.058574973767
3.55399625393168,0.058169403934
3.56447818361286,0.057802679522
3.57252869553785,0.057455457544
3.58205196219362,0.057098805186
3.59175172340692,0.056741746593
3.60186758080091,0.056360446356
3.61204988018676,0.056025038243
3.62231478313005,0.055674911527
3.6348548753622,0.05530877749
3.64423679245228,0.05493084107
3.65431186113311,0.0545863582
3.66776290129228,0.054266207197
3.67315419434612,0.053884190214
3.68428309971639,0.053568246876
3.69416551227411,0.053277117269
3.70449044388959,0.052974432002
3.71441005370144,0.052667226073
3.72317552250409,0.052327677693
3.73203180391339,0.051978477563
3.74233877823377,0.051683808467
3.75529573624496,0.051357484649
3.76473537321214,0.051079361393
3.77534736501639,0.050822815236
3.78524132154953,0.050522246274
3.79462272557403,0.050172365194
3.80439713782838,0.049837025164
3.81211236140062,0.049522733056
3.82231646607337,0.049220040923
3.83300875263998,0.048974046855
3.84257255147612,0.048722035323
3.85243957206661,0.048466381458
3.8624538424769,0.048193198418
3.87542490979139,0.047930776584
3.88467419943053,0.04767346703
3.89466384269326,0.047434082852
3.90446006023451,0.047164436531
3.91461439754657,0.046942595319
3.92467381772739,0.046672494646
3.93450287146539,0.046436107547
3.94257364948056,0.046194687718
3.95465660028608,0.046042489899
3.96545560449214,0.045772553948
3.97648754046888,0.04554089153
3.984627069271,0.045325855863
3.99364522286896,0.045107226693
4.0038693370991,0.044885025101
4.01286106781999,0.044692463276
4.02609508124126,0.044460514562
4.03512426574906,0.044245675294
4.04517085929053,0.044042541372
4.05603168789827,0.043846270394
4.06512782746351,0.043681377293
4.07502742771797,0.043489407382
4.08534876787443,0.043312187126
4.09492257148926,0.043130397078
4.1026596003484,0.042964618711
4.11483798135073,0.042780537108
4.12241416415236,0.042642713968
4.13233454356257,0.042495401908
4.14585125611523,0.04238111114
4.15302339977717,0.042263114985
4.16529156725498,0.04212794479
4.17653745157617,0.04197861715
4.18551122500196,0.041859569442
4.19548239790402,0.041730177995
4.20770977666868,0.041612852405
4.21556121915088,0.041490574518
4.22543337039711,0.041368273604
4.23552383104518,0.041261271887
4.24558889494732,0.041142649822
4.25575298050528,0.041058764797
4.26352310209396,0.040977717202
4.27327006534009,0.040890503522
4.28326304352905,0.040817885526
4.29572053220375,0.040762800422
4.30547621756464,0.040700393915
4.31587810901625,0.04066671432
4.32343710412114,0.040606559451
4.33384310009735,0.04055779618
4.34352644321227,0.040518282796
4.3533808936962,0.040472185976
4.36394183547582,0.040385238971
4.3739781677058,0.040354840371
4.38365073644367,0.040323415297
4.39352750528007,0.040268167262
4.40391451783003,0.040243131881
4.4139808643961,0.040221017342
4.42431015706896,0.040177615479
4.43346350344572,0.040172325219
4.44359372667579,0.040132519807
4.45391634949619,0.04012910942
4.4639460118737,0.040120522413
4.47703662346698,0.040112864045
4.48641264030295,0.040111790843
4.49604929445063,0.040109337169
4.50750348339495,0.040111965171
4.51588954020547,0.040109457437
4.52497336619693,0.040109495485
4.53492401647602,0.040114211291
4.5449803582634,0.040127435858
4.55489996807525,0.040142405865
4.56492783472326,0.040164023195
4.57487822846956,0.040180605989
4.58541428656883,0.040197474515
4.5951922902822,0.040216455888
4.60501262190544,0.040216620552
4.61510282602071,0.040220965158
4.62514967609497,0.040225415779
4.63534326292345,0.040232642475
4.64734104484365,0.040241873112
4.65655698522047,0.040246659053
4.66676211602437,0.040252975855
4.67674406330349,0.040256340037
4.68421147620338,0.04026562609
4.69620002294325,0.040270595314
4.70745616857593,0.040273706372
4.7164142935017,0.040276791656
4.7264801270022,0.040284640509
4.73718113568358,0.040283869532
4.74797141777487,0.040289580168
4.7563115552165,0.040291044916
4.76703693451266,0.040294368358
4.77612563462707,0.040289982239
4.78626150157845,0.040282220165
4.79699047233362,0.040289789393
4.80630363863675,0.040280065636
4.81586281988271,0.040288613669
4.82740653876974,0.040275163772
4.83473901542362,0.040285938236
4.84595052435134,0.040281516041
4.8541985665224,0.0402768448
4.8670439327712,0.04028165406
4.87696995590273,0.040278084151
4.88799701775652,0.040276309025
4.89688203083797,0.040283966016
4.90689707084662,0.040285748757
4.91775610372486,0.040268700489
4.92465965755869,0.040280313335
4.93490044642,0.040279491119
4.94482210849415,0.040263640573
4.95493591362584,0.040290145976
4.96694498298868,0.040289632768
4.97720655100574,0.040289201827
4.98693966148136,0.040286680245
4.99757217590858,0.040293387335
5.00888450222164,0.040292814496
5.01605715894915,0.040294672105
5.02608836052339,0.040283922504
5.03612725808124,0.040276102938
5.04592193642577,0.040283125786
5.05637564750038,0.04028887403
5.06616699091868,0.040274978531
5.07612174572236,0.040281319589
5.08632328506724,0.040287172397
5.09753633319168,0.04028640439
5.10614249513355,0.040292068513


==> figures/data/pos_obj_bag_impact_opt_20kg_088ms_i10.dat <==
time,pos
0.00527060897062874,-1.04562946169
0.0178940046433314,-1.03684028296
0.0285179018339449,-1.02804357846
0.0387678106442938,-1.019277952
0.0479732822081052,-1.01044140382
0.0580859074050375,-1.00167275778
0.0682490158819504,-0.99285800726
0.078718114851807,-0.98401491804
0.088474266275815,-0.97530066451
0.102359486380278,-0.96653472757
0.108522310054237,-0.95783151318
0.118407245355747,-0.94912438956
0.129820072579935,-0.94042752764
0.138689160655712,-0.93175682776
0.148245439501838,-0.923014426
0.15996528748999,-0.91432454168
0.169160713911356,-0.90563352943
0.178872306113748,-0.89691296963
0.188888600970309,-0.88829169667
0.199048876201917,-0.87967372957
0.209516944900754,-0.87099828002
0.219797246706193,-0.86238565278
0.227226531031503,-0.8537500766
0.239352563369295,-0.84505696474
0.25011657741863,-0.83641831227
0.259804730955317,-0.82773966498
0.269429522824273,-0.81913139033
0.280296306407855,-0.810415445632
0.287870343811476,-0.801750369795
0.297852124588867,-0.793077465003
0.30760132168349,-0.784459090636
0.317640282502491,-0.775799992137
0.327540671869301,-0.767142447099
0.33781530718413,-0.758514626402
0.350493307220894,-0.749921300107
0.360145658839635,-0.741260481268
0.370382431694479,-0.732565285042
0.380731761658259,-0.724000270616
0.39072436028136,-0.715498676918
0.40062217397062,-0.706898672478
0.408531564591256,-0.698733519727
0.419584054526194,-0.690155534728
0.429403567617933,-0.681607757102
0.440742472896435,-0.673028546573
0.45063951388243,-0.664434629039
0.460707064722237,-0.655898259023
0.468231649116898,-0.647415007844
0.480718533879449,-0.638955862113
0.489177831657016,-0.630372988723
0.500983707275339,-0.621844344469
0.510801159825037,-0.613404690262
0.521091764340677,-0.60498255173
0.531339355041231,-0.596534501658
0.541339165561472,-0.58812816914
0.551372202322108,-0.579639582039
0.561386694204384,-0.571199808942
0.571704343334299,-0.562880163917
0.58127993976205,-0.554545143633
0.59455343644838,-0.546168427792
0.60156417317181,-0.537817353469
0.611662117006707,-0.529467629386
0.621504038493131,-0.521287628991
0.631618981799859,-0.512890175769
0.64165279126376,-0.504676789361
0.651834959754543,-0.496389607828
0.661869026786199,-0.488113516067
0.67228790004383,-0.479803563845
0.68215892668657,-0.471488302384
0.692555391549516,-0.46321984571
0.701874192925528,-0.45489858513
0.710144435970923,-0.446690303244
0.720006447742238,-0.438421406332
0.729758993217675,-0.430162802549
0.744124834752974,-0.42192417448
0.752935454948366,-0.413590593805
0.762564883036912,-0.405324328403
0.769771886389654,-0.397065420347
0.780632745914871,-0.388871776385
0.79053055960413,-0.380658882711
0.802980097042206,-0.372477579729
0.812690658973578,-0.364213496082
0.822920735066792,-0.35598629409
0.832844047963797,-0.347773584952
0.842915977455439,-0.339571574245
0.853099691352752,-0.331339607173
0.861872964223668,-0.323134027999
0.871822291463929,-0.31487247523
0.882981672017193,-0.306697091056
0.892492361370683,-0.298430641556
0.903110076935177,-0.290372923755
0.915009707216321,-0.282196382016
0.923276086745391,-0.273911272777
0.93317956692526,-0.265798055464
0.942981565409659,-0.257468336026
0.953047570842936,-0.249163336437
0.963510488186672,-0.241020010889
0.97321152011111,-0.232715385532
0.983321054494982,-0.224683002188
0.993781911296678,-0.21703391764
1.00323490547305,-0.209448821905
1.01140057600991,-0.201912856905
1.02103386761478,-0.19452235186
1.03162144775194,-0.187379913383
1.04368592139629,-0.180276302211
1.05402597892089,-0.172899331682
1.06374194977511,-0.166091818558
1.0729899200185,-0.159289856912
1.08343635302592,-0.152522960277
1.09320229202462,-0.145787643914
1.103582530119,-0.140447458677
1.11293120935459,-0.134226608946
1.12307062159804,-0.128241892527
1.13327133496719,-0.122403771839
1.14544862328822,-0.116652055459
1.15407637037756,-0.111064336254
1.16346162423437,-0.105819020156
1.17351346344112,-0.100574882083
1.18376311468371,-0.095559815513
1.19388861826839,-0.090662841104
1.2048571411152,-0.085974191435
1.21494555494316,-0.081413510298
1.22533197466366,-0.076842444221
1.23618098607215,-0.072468073321
1.24525561321642,-0.068054097055
1.25516579015792,-0.064015231286
1.26550816579231,-0.059936896407
1.27509251952374,-0.055846426258
1.28502098377584,-0.052129622279
1.29514829033481,-0.048303192127
1.30538660859618,-0.044810139007
1.31572151476568,-0.041109328038
1.32587045701607,-0.037534646037
1.33581901155306,-0.034155112082
1.34362202669088,-0.030829207702
1.35314585199988,-0.027294067962
1.36395648581287,-0.024012694961
1.3763467826673,-0.020808044001
1.38609185867784,-0.017639015236
1.39621813496579,-0.014367780236
1.40413190423826,-0.011255212693
1.41391278216674,-0.00820849070900001
1.42442180413863,-0.005049871988
1.4363768114871,-0.002066747974
1.44639465175019,0.000852200894999988
1.45591924976245,0.00387595001800001
1.46608699445895,0.00673562525099999
1.4764680052566,0.00957045409900001
1.48744374000054,0.012405251472
1.49604135166255,0.015186235947
1.50658076662952,0.01797515049
1.51644586921389,0.020615118776
1.52660588687775,0.02333909721
1.53653383599434,0.025962571495
1.54741967959179,0.028483935872
1.55665940766702,0.031042936783
1.56902111450064,0.033605345234
1.57803315268044,0.036015044465
1.5848033211207,0.038383797648
1.59470139237772,0.0408423159
1.6048039724322,0.043189580443
1.6171698003499,0.045446343184
1.627226533344,0.047548461662
1.63778449318933,0.049856926809
1.6448539553609,0.051993832869
1.65570554244694,0.05406470926
1.66596575396749,0.056060566379
1.67730568951701,0.058056201276
1.6878742096403,0.059933503401
1.69724426699956,0.061764485828
1.70827434853981,0.063645963223
1.71684723369733,0.065422910682
1.72823404657827,0.067082013794
1.73658052967914,0.068807996866
1.74679000035195,0.07040589223
1.75681067386035,0.071884120233
1.76688260335199,0.073408500145
1.77687597467836,0.074930604645
1.78713438322462,0.076392209244
1.79807972497348,0.077780344944
1.80796414513948,0.079077863074
1.82003789122301,0.080357999568
1.82663162575109,0.081584775733
1.83666157169866,0.082818828139
1.84594972251183,0.084016128876
1.8588314586428,0.0852061205115
1.86867724364555,0.0863951820088
1.87874917313719,0.0874931423705
1.8874732505669,0.0884663043693
1.89739682103166,0.0892866979767
1.90755039950164,0.0902553041329
1.91800095359314,0.0912271847797
1.92899265753789,0.0921232054796
1.93895563586917,0.0929675387819
1.94898326370695,0.0937594493159
1.95915564462304,0.0945089650316
1.96917271218287,0.0951938613338
1.9791897797427,0.095821817713
1.98928102681596,0.0964074012712
1.99931638168639,0.0969496912584
2.00953460966288,0.0974134880202
2.02007763057842,0.0978527386304
2.02938638681199,0.0982778445941
2.03945908900689,0.0986016529966
2.04968968023562,0.0988628246529
2.05963978017914,0.0991304236927
2.06840326547537,0.0993167867592
2.07759302540613,0.0995276321004
2.08932884259509,0.0996150468995
2.10103091840814,0.0996846843782
2.11007695553161,0.0997007527196
2.1200999471498,0.0996995708262
2.12839105318335,0.0997033402684
2.13813870487144,0.0996317476529
2.14828404117326,0.0995395028823
2.16063673313545,0.0994446219324
2.17067183043813,0.0993328833747
2.18214080743291,0.0992143634264
2.18875154143282,0.0990725540781
2.19844922497644,0.0989275499639
2.20871896650393,0.0987576454399
2.22075304715318,0.0985937852504
2.23090894373295,0.098440866631
2.2408600739475,0.0983145923661
2.25085112716407,0.0981393483879
2.26053181123586,0.0979656633395
2.27097463829471,0.0977620149385
2.27927218352213,0.0975833621496
2.28902318359104,0.0973632039079
2.30084966462977,0.0971839818281
2.31343597054575,0.0970016797842
2.32129462031865,0.0967949278958
2.33127228001196,0.0966143874227
2.34133133111585,0.0963939326092
2.35123584156674,0.0962000072272
2.36172528838924,0.0959969248867
2.37158575475403,0.0958014665586
2.38161724610813,0.0955902506589
2.39184165571074,0.0953856115013
2.40151409761437,0.0951879141332
2.41172640153249,0.094997953803
2.42189414622899,0.0947685204117
2.43185557915373,0.0945727774074
2.44196846191842,0.0943796823503
2.45216170582267,0.0942152443009
2.46220118177718,0.0940125158696
2.47251574009404,0.093808907233
2.48243570461023,0.0936020872461
2.49256893522756,0.0934412425117
2.50487578012936,0.0932817300857
2.51233082123017,0.0931124108779
2.52259644167358,0.0929557965142
2.53291589377778,0.0927699172468
2.54277636014256,0.0925944659038
2.55279342770239,0.0923979555793
2.56273811872306,0.0922282643426
2.57375918539189,0.0920653893108
2.58299504995079,0.0918936112974
2.59301417805265,0.091740696694
2.60361180333226,0.0915998654738
2.61308823617433,0.0914511331685
2.62342700586016,0.091294154462
2.6333111684584,0.0911774002559
2.64326126840193,0.0909999494551
2.65362141621142,0.090860269805
2.66388394584176,0.0906952462154
2.67360481048333,0.0905535787076
2.68367467943294,0.0903938814567
2.69361473423402,0.0902435176913
2.70369439075831,0.0901085141392
2.71371017047936,0.0899649996006
2.72400747175663,0.089889808736
2.73181203230098,0.0897776490383
2.74209594005499,0.0896501496716
2.75242311919184,0.0895304071534
2.7638732937405,0.0894129683866
2.77416827690797,0.0892905555985
2.78408077195927,0.0891619798234
2.79389899721223,0.0890601127807
2.80515573837689,0.0889523681432
2.81355553800305,0.0888774245404
2.82406790835575,0.0887668444566
2.83457126383702,0.0886672328744
2.84457519544134,0.0885640103643
2.85236352921713,0.0884336889145
2.86220364772926,0.0883284324519
2.87253159956938,0.0882519260301
2.88318073839998,0.0881317814117
2.89456008181602,0.0880526159988
2.90443342656856,0.0879480605124
2.91467792645605,0.0878441308419
2.92502905939411,0.0877560867549
2.93482127030382,0.0876473208949
2.94491509305464,0.087559925621
2.95509932208746,0.0874510684344
2.96521503809746,0.0873555242411
2.97320865337398,0.0872729731082
2.98526746052771,0.0871785286286
2.99349340191925,0.087058697867
3.00547416604322,0.0869488487074
3.01541756922511,0.0868678570731
3.02716961318264,0.0867553350551
3.03569716641528,0.0866621780614
3.04567482610859,0.0865668877291
3.05587219109692,0.0864956454765
3.06540374343857,0.086430472696
3.07559904788486,0.0863551393728
3.08538430446518,0.0863074281377
3.09565198545062,0.0862387466775
3.10588412208588,0.0861780611908
3.1157157408621,0.0861162852199
3.1257701557464,0.0860743076572
3.1358217373854,0.0860050119304
3.14659811468697,0.0859679745377
3.15591485552095,0.08589733835
3.1671097804244,0.0858665689401
3.1768728861778,0.0858300326148
3.18631274439866,0.0857926834797
3.19628911625319,0.0857773320539
3.20659929591821,0.0857534896206
3.21636446221365,0.0857091823258
3.22649408688241,0.0856962063192
3.23713498354485,0.0856964340903
3.24666241480242,0.0856728304191
3.25666737667776,0.085671049927
3.26694561794116,0.0856413317208
3.27670228450068,0.0856455115699
3.28678425913476,0.0856608068897
3.29677685775787,0.0856534044904
3.30694743569967,0.0856442887242
3.31714969447535,0.0856579893074
3.32706991655929,0.0856802329019
3.33706637869872,0.0857007366954
3.34722176014298,0.0856931351447
3.35743792757742,0.0857183842667
3.36778468186365,0.0857260426413
3.37729897716571,0.0857489683529
3.387777091007,0.0857786163085
3.39759866464077,0.085806793641
3.40773472850341,0.0858040882576
3.4175539840274,0.0858286140749
3.42773641008593,0.0858351921356
3.43753840857033,0.085887422673
3.44788619312758,0.0858786933701
3.45799778805349,0.0858991714942
3.46754376418942,0.0859166324844
3.47828665768285,0.0859419559793
3.48848531050995,0.0859529802863
3.49834268606167,0.0859966719071
3.50854442970184,0.0860193801611
3.5182470070328,0.0860368803827
3.52858912509944,0.0860598921978
3.53858275399356,0.0860290480435
3.54838655545225,0.086041829901
3.55849840794591,0.086058452685
3.56857548879266,0.0860665209243
3.57856860255127,0.086098888727
3.58867427341882,0.0860928183878
3.59924021786455,0.0861077455763
3.60954627644549,0.0861120847291
3.61919888563199,0.0861529666746
3.6296115772635,0.0861212327625
3.64002298105624,0.0861239640192
3.64993805178508,0.0861630003222
3.6599059239037,0.0861259544874
3.67020657356179,0.0861278018772
3.68067747550593,0.0861338344417
3.69049132210706,0.0861616881736
3.69832756348527,0.0861481297502
3.70790496288731,0.0861324762476
3.72177421379096,0.0861549491176
3.73088129447236,0.0861650376061
3.74090274068402,0.0861336064301
3.75110809027275,0.0861661221764
3.75858244895519,0.0861390000564
3.76834838795389,0.0861401605206
3.77927183644357,0.0861101375968
3.79475062824824,0.0861242218715
3.80398288685857,0.0861170691883
3.81169317760459,0.0861438970094
3.82149182770817,0.0861365687543
3.82939915778677,0.0861382277993
3.83924880630584,0.0860922085951
3.85051791072274,0.0860937860264
3.85894423982766,0.0861252702385
3.87169693451338,0.0861129838905
3.88309147442696,0.08611805579
3.893196630159,0.0860995441252
3.9036963796917,0.0860944901765
3.90982391658322,0.0861060752328
3.91909764360211,0.0861100856603
3.92954897039687,0.0860959028666
3.94197893268557,0.0861203305781
3.95204184730578,0.0860902345992
3.96261603391968,0.086121375978
3.96962780091413,0.0861341382465
3.98125183369742,0.0861079438607
3.99010057392055,0.0861213728641
4.00261115491657,0.0860853553818
4.01268102386617,0.0861045201432
4.0224874010024,0.0861134640665
4.03285244259924,0.086138575925
4.04256223182734,0.0860953632428
4.05234053407828,0.0861168523518
4.06038154182172,0.0861172682162
4.07246146953137,0.0860977211316
4.08116210829538,0.0861123984883
4.0932616111544,0.0861258961597
4.10314654645591,0.0861344008248
4.11637265067532,0.0861380856959
4.1259085816688,0.0861338815584
4.13322839969824,0.0861403033887
4.14341674981514,0.0861170652069
4.15066779725399,0.0861183895347
4.16099394611982,0.0861551543941
4.17320574852002,0.0861130048115
4.18357310822665,0.0861133158924
4.19349719382692,0.0861098265464
4.20354079086552,0.0861530181793
4.21108160202874,0.0861097843795
4.22178534522341,0.0861199772087
4.23118347746796,0.0861134430702
4.24412831769891,0.0861459164542


==> figures/data/pos_robot_bag_impact_opt_20kg_066ms_i5_good.dat <==
time,pos
0.00329798551104652,-0.517708065309
0.00892426259787542,-0.517708065309
0.0133012250114936,-0.517708065309
0.0184842134422018,-0.517708065309
0.0249426828904055,-0.517707742889
0.0289622951315838,-0.517707742889
0.0337627931767155,-0.517707742889
0.0388526602057039,-0.517707742889
0.0446007903664086,-0.517707742889
0.0487232722552167,-0.517707742889
0.053395503906795,-0.517707742889
0.0583276032717126,-0.517707742889
0.0691337903958043,-0.517707538271
0.0702450904295515,-0.517707538271
0.0735582113750373,-0.517707538271
0.0785629095187061,-0.517707538271
0.0873406918951435,-0.517707538271
0.088414281609186,-0.517707538271
0.0943337756716781,-0.517707538271
0.0989998505363658,-0.517707538271
0.103650533433827,-0.517707538271
0.108487202601941,-0.517707538271
0.113509858040707,-0.517707475345
0.118865493037138,-0.517707470064
0.124247294377854,-0.517707470064
0.128764323693233,-0.517707470064
0.133543272984248,-0.517707470064
0.138722926488723,-0.517707470064
0.143629629107717,-0.517707470064
0.15135177906521,-0.517707470064
0.153770626714841,-0.517707470064
0.165336150888769,-0.517704279568
0.165375400405197,-0.517704279568
0.169128731613358,-0.517704279568
0.173544943543403,-0.517704279568
0.178605565834662,-0.517704279568
0.189038241220726,-0.517704279568
0.18949717837686,-0.517704279568
0.205318838021679,-0.517704279568
0.206555582588321,-0.517607791616
0.212661832519827,-0.517607791616
0.213411421323754,-0.517607791616
0.215062209808787,-0.517607791616
0.219814479689942,-0.517607791616
0.224018282472263,-0.517607791616
0.229762051575587,-0.517607791616
0.234144914243309,-0.517607791616
0.239225033026387,-0.517607791616
0.246899724418265,-0.517607791616
0.252874116497198,-0.517414820001
0.254439479564124,-0.517380500248
0.259686088126035,-0.517380500248
0.265826200385439,-0.517380500248
0.268931529773368,-0.517380500248
0.273990356335117,-0.517380500248
0.279736434233525,-0.517380500248
0.284803726377247,-0.517380500248
0.289364366266434,-0.517380500248
0.294190517590277,-0.517380500248
0.30328075690141,-0.516957106042
0.304775573451882,-0.516957106042
0.310613490088074,-0.516957106042
0.316582494978478,-0.516957106042
0.319486446128528,-0.516957106042
0.328976620054762,-0.516957106042
0.332234073385445,-0.516957106042
0.341814290319953,-0.516957106042
0.343217268132641,-0.515951799054
0.344726450519191,-0.515951799054
0.351236996123177,-0.515951799054
0.354484701207951,-0.515951799054
0.359548401892654,-0.515951799054
0.364264500650828,-0.515951799054
0.372172636878973,-0.515951799054
0.373905772388667,-0.515951799054
0.379652876418223,-0.515951799054
0.391769433018857,-0.514286839587
0.394551274562245,-0.514286839587
0.402844979569411,-0.514286839587
0.405279219186269,-0.514286839587
0.410593808936763,-0.514286839587
0.414761953661676,-0.514286839587
0.43550622095829,-0.512086555356
0.440171782757403,-0.512086555356
0.445723921868758,-0.512086555356
0.450428733184299,-0.512086555356
0.456608608025705,-0.512086555356
0.476771572026734,-0.512086555356
0.480547734652948,-0.509043310904
0.485450845812922,-0.509043310904
0.499965983973006,-0.509043310904
0.502412537163645,-0.509043310904
0.50436013408336,-0.509043310904
0.506324918699812,-0.509043310904
0.509782211071652,-0.509043310904
0.514686861428349,-0.509043310904
0.529133248801488,-0.506125979386
0.530975410745703,-0.506125979386
0.534721559035825,-0.506125979386
0.541386280844863,-0.506125979386
0.545469513217244,-0.506125979386
0.549922665868633,-0.506125979386
0.556318028251208,-0.506125979386
0.561041822992995,-0.506125979386
0.565067848553851,-0.506125979386
0.569620792459424,-0.502229392739
0.575850434661529,-0.502229392739
0.585570205432223,-0.502229392739
0.587789470573485,-0.502229392739
0.590269629559234,-0.502229392739
0.597227568343935,-0.502229392739
0.60042909752703,-0.502229392739
0.605022830145753,-0.502229392739
0.608986518239342,-0.497686752467
0.621387056635303,-0.497686752467
0.622146650217927,-0.497686752467
0.624062180539254,-0.497686752467
0.630983948200973,-0.497686752467
0.637207433616187,-0.497686752467
0.640231442110603,-0.497686752467
0.650950151554292,-0.497686752467
0.655546192968099,-0.497686752467
0.656800638297052,-0.492550426285
0.658998354684197,-0.491923814028
0.665230818746959,-0.491923814028
0.669960770275637,-0.491923814028
0.683282517910099,-0.491923814028
0.688788994185349,-0.491923814028
0.691275053425202,-0.491923814028
0.694082291714513,-0.491923814028
0.706760911651698,-0.491923814028
0.708122587685662,-0.486442299293
0.71751656181673,-0.486442299293
0.719398486342946,-0.486442299293
0.725708423307415,-0.486442299293
0.72929116021215,-0.486442299293
0.738931149286054,-0.486442299293
0.741154775484697,-0.486442299293
0.747084530858673,-0.486442299293
0.752509429707623,-0.478647426238
0.754056578946665,-0.478647426238
0.775711537637508,-0.478647426238
0.782908564979793,-0.478647426238
0.785636278105101,-0.478647426238
0.790817727339086,-0.469074074577
0.796592023844076,-0.469074074577
0.801461785741726,-0.469074074577
0.81151145767664,-0.469074074577
0.813602969489922,-0.469074074577
0.816471519115352,-0.469074074577
0.821078591439005,-0.469074074577
0.825445036008352,-0.469074074577
0.831591818120221,-0.469074074577
0.837642913502499,-0.457067630629
0.839373483684322,-0.45561212856
0.844486951729724,-0.45561212856
0.851339712071711,-0.45561212856
0.859355335537654,-0.45561212856
0.862517102138747,-0.45561212856
0.866029292527027,-0.45561212856
0.870794645580325,-0.45561212856
0.884538133116791,-0.45561212856
0.887196838922368,-0.45561212856
0.901869744746522,-0.442565896138
0.901886932443258,-0.442565896138
0.905470952011929,-0.442565896138
0.923881284011444,-0.442565896138
0.931673210887029,-0.425667998741
0.945610380677761,-0.425667998741
0.945854599891087,-0.425667998741
0.951309000010554,-0.425667998741
0.955652613161848,-0.425667998741
0.960060359509919,-0.425667998741
0.964884458571465,-0.425667998741
0.970763420453594,-0.406964217792
0.974635526342186,-0.406964217792
0.980245128797853,-0.406964217792
0.986288015130943,-0.406964217792
0.989653981830573,-0.406964217792
0.998603641174372,-0.406964217792
1.0036191136951,-0.406964217792
1.00739399365738,-0.406964217792
1.01777690168274,-0.406964217792
1.01805908774856,-0.406964217792
1.02585409301759,-0.384558307618
1.03246750826921,-0.384558307618
1.03663847485478,-0.384558307618
1.04331474063924,-0.384558307618
1.04595241075627,-0.384558307618
1.05155303456439,-0.384558307618
1.06094521296595,-0.384558307618
1.06095752653973,-0.384558307618
1.06606919885562,-0.365882773399
1.08262095081255,-0.365882773399
1.08714131505416,-0.365882773399
1.09835718503926,-0.365882773399
1.10033736162294,-0.365882773399
1.10712958022717,-0.365882773399
1.10991013910662,-0.344484281565
1.11799015230212,-0.344484281565
1.12000803920551,-0.344484281565
1.12603065944842,-0.344484281565
1.13080550421484,-0.344484281565
1.13536229611222,-0.344484281565
1.13998732573097,-0.344484281565
1.1463675526791,-0.344484281565
1.15009702633806,-0.322911724939
1.15724556898359,-0.322911724939
1.16360347757924,-0.322911724939
1.16873875091155,-0.322911724939
1.17026358179811,-0.322911724939
1.17691522043501,-0.322911724939
1.18025707305265,-0.322911724939
1.18662601255815,-0.322911724939
1.19983719456137,-0.322911724939
1.19985079079909,-0.301578043912
1.20289660458041,-0.299173984805
1.20643470478019,-0.299173984805
1.21025883903759,-0.299173984805
1.22411032687743,-0.299173984805
1.22806195793002,-0.299173984805
1.22981972058728,-0.299173984805
1.23195073844978,-0.299173984805
1.23675123649491,-0.299173984805
1.2406194943917,-0.299173984805
1.24665160634773,-0.280063255613
1.25206111322945,-0.280063255613
1.25862296539086,-0.280063255613
1.26185656117234,-0.280063255613
1.27045246180272,-0.280063255613
1.27131697729527,-0.280063255613
1.27560081830717,-0.280063255613
1.28069992051649,-0.280063255613
1.29441339371687,-0.280063255613
1.29500701058623,-0.259032963246
1.29680607502221,-0.259032963246
1.30687909144075,-0.259032963246
1.3111262482641,-0.259032963246
1.31216315378958,-0.259032963246
1.31532184199723,-0.259032963246
1.3223839330935,-0.259032963246
1.32758333962258,-0.259032963246
1.33101959630588,-0.238033263886
1.33595041300686,-0.238033263886
1.34209437325807,-0.238033263886
1.34634717380273,-0.238033263886
1.35340439077604,-0.238033263886
1.35776390896013,-0.238033263886
1.36065657266755,-0.238033263886
1.36640034177088,-0.238033263886
1.37223338428411,-0.238033263886
1.3765095293124,-0.214071478833
1.38245288092409,-0.214071478833
1.38677904984586,-0.211520310903
1.3917247454485,-0.211520310903
1.39972908147181,-0.211520310903
1.4016830917112,-0.211520310903
1.41121020635878,-0.211520310903
1.41121431088337,-0.211520310903
1.41678774221605,-0.211520310903
1.4206747270063,-0.211520310903
1.42588593404359,-0.211520310903
1.4306887408838,-0.19006625319
1.43585633734729,-0.19006625319
1.44139154529469,-0.19006625319
1.44630543083172,-0.19006625319
1.45283316413245,-0.19006625319
1.45579740048747,-0.19006625319
1.46067229304086,-0.19006625319
1.46589170912734,-0.19006625319
1.47268418426435,-0.19006625319
1.47734564153887,-0.16866663388
1.48284544796166,-0.16866663388
1.4877811387856,-0.16866663388
1.49167864142011,-0.16866663388
1.49714432898221,-0.16866663388
1.50482517716098,-0.16866663388
1.50619916676872,-0.16866663388
1.51426737945602,-0.16866663388
1.5168663131222,-0.16866663388
1.52297358918486,-0.149492977143
1.52690982827023,-0.149492977143
1.53160360867592,-0.149492977143
1.53625762649962,-0.149492977143
1.54180437842244,-0.149492977143
1.54670030666438,-0.149492977143
1.55167037288179,-0.149492977143
1.5560732451069,-0.149492977143
1.56165385935763,-0.149492977143
1.56970206248753,-0.130983885604
1.57134720725125,-0.130983885604
1.58023068113597,-0.130983885604
1.58108442225147,-0.130983885604
1.58696569292868,-0.130983885604
1.59100582779283,-0.130983885604
1.60233457220426,-0.130983885604
1.60439863500932,-0.130983885604
1.61439135666549,-0.113862787526
1.61644874961809,-0.113862787526
1.62096937039249,-0.113862787526
1.6304798104089,-0.113862787526
1.63131123317192,-0.113862787526
1.63817938548113,-0.113862787526
1.64644666761122,-0.113862787526
1.64719317802171,-0.113862787526
1.65340614559265,-0.113862787526
1.65668643034138,-0.097536192449
1.66237966248565,-0.097536192449
1.66629153095624,-0.097536192449
1.67226258810894,-0.097536192449
1.67617548271068,-0.097536192449
1.68344587843008,-0.097536192449
1.68751551456475,-0.097536192449
1.69194301393742,-0.097536192449
1.69722887201576,-0.0820107665678
1.7041483308824,-0.0803647286301
1.7076461554346,-0.0803647286301
1.71237328510262,-0.0803647286301
1.72066827277372,-0.0803647286301
1.72237113741454,-0.0803647286301
1.72740071923855,-0.0803647286301
1.73120022634839,-0.0803647286301
1.73714101263222,-0.0803647286301
1.74934735570834,-0.0803647286301
1.74938763135591,-0.0803647286301
1.75536535836108,-0.0803647286301
1.75628400227171,-0.0803647286301
1.76273939332647,-0.0686857395595
1.76918708839761,-0.0686857395595
1.77205974254764,-0.0686857395595
1.78165740371167,-0.0686857395595
1.78287490831928,-0.0686857395595
1.78792347356954,-0.0525121766086
1.79175504727777,-0.0525121766086
1.79676513260997,-0.0525121766086
1.80231316719673,-0.0525121766086
1.80702156997129,-0.0525121766086
1.81481683177311,-0.0525121766086
1.82734153203803,-0.0525121766086
1.83287673998543,-0.0525121766086
1.84648016062014,-0.0368907160281
1.85112750859137,-0.0353771947526
1.85268928019928,-0.0353771947526
1.85642465411234,-0.0353771947526
1.86172718682184,-0.0353771947526
1.87083820528873,-0.0353771947526
1.87362107296326,-0.0353771947526
1.88729529664721,-0.0232253648742
1.89202883963491,-0.0232253648742
1.89466830548145,-0.0232253648742
1.89620031928605,-0.0232253648742
1.90089974341307,-0.0232253648742
1.90193716200413,-0.0232253648742
1.90989429599461,-0.0232253648742
1.91902583708447,-0.0232253648742
1.92071715774986,-0.0232253648742
1.9230364706781,-0.0232253648742
1.9359993289434,-0.00978231170947
1.93773554284654,-0.00978231170947
1.94052944143092,-0.00978231170947
1.9417772169074,-0.00978231170947
1.94826159616711,-0.00978231170947
1.9517596772521,-0.00978231170947
1.95725563568307,-0.00978231170947
1.96190888390841,-0.00978231170947
1.97066332180122,-0.00978231170947
1.97603203996979,0.00318896328723
1.9781050814224,0.00462262111456
1.98804854878345,0.00462262111456
1.98806137542281,0.00462262111456
1.99203506829509,0.00462262111456
1.9994008942113,0.00462262111456
2.00247672232871,0.00462262111456
2.00734520156242,0.00462262111456
2.01209080159111,0.00462262111456
2.01704111478392,0.00462262111456
2.02208916696861,0.0157301052127
2.0273560416207,0.0157301052127
2.03524622055375,0.0157301052127
2.03694446760439,0.0157301052127
2.04264642186342,0.0157301052127
2.04722963663787,0.0157301052127
2.05244982232271,0.0157301052127
2.05705355972013,0.0157301052127
2.06223116096231,0.0157301052127
2.06720866663054,0.0276683419596
2.07227031505295,0.0276683419596
2.07753488090996,0.0276683419596
2.08326813216901,0.0276683419596
2.08753837694319,0.0276683419596
2.09308974645619,0.0276683419596
2.09722505498435,0.0276683419596
2.10227079837396,0.0276683419596
2.10885266009276,0.0276683419596
2.11216680716939,0.0389351029243
2.11954879465118,0.0389351029243
2.12348349453983,0.0389351029243
2.12725375691194,0.0389351029243
2.13255192856406,0.0389351029243
2.13769541094555,0.0389351029243
2.1424140750316,0.0389351029243
2.14713684364223,0.0389351029243
2.15330055691805,0.0480641156937
2.15827421459448,0.0491331437196
2.16266810817205,0.0501558971157
2.16897624940701,0.0501558971157
2.17214160746712,0.0501558971157
2.17718298979934,0.0501558971157
2.18236187370546,0.0501558971157
2.18955223119528,0.0501558971157
2.19278736617348,0.0501558971157
2.19836284976847,0.0501558971157
2.20264258625577,0.0584173468925
2.20792818780132,0.0584173468925
2.21378175293753,0.0584173468925
2.21752867082601,0.0584173468925
2.22239432819907,0.0584173468925
2.22740928765422,0.0584173468925
2.23230393323222,0.0584173468925
2.23766367275325,0.0584173468925
2.244895075489,0.0584173468925
2.25178477655233,0.0664149716879
2.26147248072464,0.0664149716879
2.26262379987317,0.0664149716879
2.26763645053324,0.0664149716879
2.27260189916048,0.0664149716879
2.27850882311641,0.0664149716879
2.28285500159557,0.0664149716879
2.28919238756826,0.0664149716879
2.30038260427465,0.0731833437003
2.30254363647324,0.0731833437003
2.30790517172378,0.0731833437003
2.3127615939165,0.0731833437003
2.31751360726487,0.0731833437003
2.32291644429413,0.0731833437003
2.32812508600354,0.0731833437003
2.33251436199094,0.0784012075343
2.33945511307891,0.0784012075343
2.3433490242544,0.0784012075343
2.34779627665169,0.0784012075343
2.35655020147893,0.0784012075343
2.35810248137371,0.0784012075343
2.36270981023015,0.0784012075343
2.36760522540651,0.0784012075343
2.37296983905049,0.0784012075343
2.37784114014486,0.082442893614
2.38240562802586,0.0828007242492
2.38791390003062,0.0828007242492
2.39457066932325,0.0828007242492
2.39983754397535,0.0828007242492
2.40329971047014,0.0828007242492
2.40848321196642,0.0828007242492
2.41652910630125,0.0828007242492
2.41856135904071,0.0828007242492
2.42289188901986,0.0828007242492
2.42952172236985,0.0851534804611
2.43486016966954,0.0851534804611
2.43859836544327,0.0851534804611
2.44366206612797,0.0851534804611
2.44782713245944,0.0851534804611
2.45290545551301,0.0851534804611
2.46043161442115,0.0851534804611
2.46285507966095,0.0851534804611
2.46947285596995,0.0851534804611
2.4735984162522,0.0866515896217
2.47857823071552,0.0866515896217
2.48289516445695,0.0866515896217
2.48796861338757,0.0866515896217
2.49344174040049,0.0866515896217
2.49836922217524,0.0866515896217
2.50390699545052,0.0866515896217
2.50848713183153,0.0866515896217
2.51306495941745,0.0869903921175
2.5177297516182,0.086969132158
2.52341964883623,0.086969132158
2.52873808657853,0.086969132158
2.53398700393553,0.086969132158
2.53812308206205,0.086969132158
2.54462952314145,0.086969132158
2.54921427711262,0.086969132158
2.55436648160888,0.086969132158
2.56527733411011,0.0866130282692
2.56780700392377,0.0866130282692
2.57384296387161,0.0866130282692
2.57419056579814,0.0866130282692
2.57831817834269,0.0866130282692
2.58567630827528,0.0866130282692
2.58824574067094,0.0866130282692
2.59508567437357,0.0866130282692
2.59907347654915,0.0866130282692
2.60333140774955,0.0866130282692
2.6083404669506,0.0859785966414
2.61506444783346,0.0859785966414
2.62332146865207,0.0859785966414
2.62562641574422,0.0859785966414
2.63019244282194,0.0859785966414
2.63508093161305,0.0859785966414
2.6387588421818,0.0859785966414
2.64697507428726,0.0859785966414
2.65012760570802,0.085253939024
2.6557905669834,0.085253939024
2.65832562398559,0.085253939024
2.66339368572768,0.085253939024
2.66884629011763,0.085253939024
2.67860556693754,0.085253939024
2.67861454558509,0.085253939024
2.68638441064099,0.085253939024
2.68974909467668,0.085253939024
2.69387978561468,0.0843582273052
2.69871927664345,0.0843582273052
2.70327401627853,0.0843582273052
2.70916170027542,0.0843582273052
2.71414895418957,0.0843582273052
2.71859595005407,0.0843582273052
2.72475171081348,0.0843582273052
2.72875105696448,0.0843582273052
2.73459025626461,0.0843582273052
2.73978966279369,0.0843582273052
2.74431079663366,0.0833109950488
2.74906640144105,0.0833109950488
2.75449566134738,0.0833109950488
2.75867381085099,0.0833109950488
2.76341402369115,0.0833109950488
2.76938662004058,0.0833109950488
2.77461450170903,0.0833109950488
2.77969231169702,0.0833109950488
2.78568696986614,0.0833109950488
2.78874407109009,0.0820234517695
2.7937936624715,0.0820234517695
2.79916315023844,0.0820234517695
2.80757588645882,0.0820234517695
2.80922334001762,0.0820234517695
2.81489630607171,0.0820234517695
2.82481052869503,0.0820234517695
2.82536463951518,0.0820234517695
2.83371221640764,0.0806001346867
2.83404673516202,0.0804444496446
2.83866817332176,0.0804444496446
2.84656502210727,0.0804444496446
2.84900824037167,0.0804444496446
2.85429486804837,0.0804444496446
2.86366344543352,0.0804444496446
2.86516724063154,0.0804444496446
2.86897777865122,0.0804444496446
2.87379315559801,0.0804444496446
2.87879554494659,0.0793499718034
2.88364375809013,0.0793499718034
2.88865076502888,0.0793499718034
2.89391994847606,0.0793499718034
2.89869556284084,0.0793499718034
2.90421897028004,0.0793499718034
2.91267967813161,0.0793499718034
2.91390847018185,0.0793499718034
2.91886057910416,0.0793499718034
2.92368596082965,0.0793499718034
2.92875530523567,0.0784593635773
2.93397651705165,0.0784593635773
2.93887475408867,0.0784593635773
2.94409417017515,0.0784593635773
2.94883361341695,0.0784593635773
2.95455403803665,0.0784593635773
2.96182853828064,0.0784593635773
2.96494387244726,0.0784593635773
2.9710036899443,0.0784593635773
2.97497456095593,0.0778385453859
2.97951750008281,0.0777933746513
2.9850588648171,0.0777933746513
2.98901075240249,0.0777933746513
2.99574217273617,0.0777933746513
2.99924435834576,0.0777933746513
3.00427804469437,0.0777933746513
3.0089133356246,0.0777933746513
3.01429308470302,0.0777933746513
3.01964795010109,0.0777933746513
3.02511158540089,0.0775026233805
3.02983948466728,0.0775026233805
3.03427750188422,0.0775026233805
3.03921883642948,0.0775026233805
3.04491514696719,0.0775026233805
3.04955659468431,0.0775026233805
3.05436684097535,0.0775026233805
3.05916066916802,0.0775026233805
3.06403299639354,0.0775026233805
3.06942172411951,0.0772351862495
3.0844740419358,0.0772351862495
3.08941922447286,0.0772351862495
3.0943110481902,0.0772351862495
3.09921185055509,0.0772351862495
3.10499179078139,0.0772351862495
3.11141485870498,0.0772351862495
3.11456174640442,0.0770239418259
3.11957465359727,0.0770239418259
3.1254497674876,0.0770239418259
3.12950991190914,0.0770239418259
3.13432323659363,0.0770239418259
3.14062804290235,0.0770239418259
3.14427850446288,0.0770239418259
3.14979524204962,0.0770239418259
3.160062453788,0.0768527872322
3.1650584298169,0.0768527872322
3.17060056414956,0.0768527872322
3.17442982906271,0.0768527872322
3.17954688856713,0.0768527872322
3.18462187669447,0.0768527872322
3.18977998144482,0.0768527872322
3.19447478798167,0.0768527872322
3.2003796596753,0.0768527872322
3.20544695181902,0.0767193996834
3.21114557115181,0.0767193996834
3.21516236153233,0.0767193996834
3.22024555870885,0.0767193996834
3.22554783488557,0.0767193996834
3.23273383131801,0.0767193996834
3.23470477272135,0.0767193996834
3.24263676649869,0.0767193996834
3.24763248599481,0.0765980162215
3.24934407275039,0.0765980162215
3.2543857116154,0.0765980162215
3.26217686889263,0.0765980162215
3.26676547085561,0.0765980162215
3.27014349459623,0.0765980162215
3.27584775765034,0.0765980162215
3.27965059968642,0.0765980162215
3.28476150240395,0.0765980162215
3.29149292273763,0.0765980162215
3.29539709522461,0.0765077238298
3.29987949261373,0.0765077238298
3.30486084627377,0.0765077238298
3.30950691158107,0.0765077238298
3.31494130214314,0.0765077238298
3.32080153713181,0.0765077238298
3.32628159052999,0.0765077238298
3.33040150709093,0.0765077238298
3.336560089711,0.0765077238298
3.33997864563199,0.076454911457
3.34501515384126,0.076454911457
3.35176350533889,0.076454911457
3.3609219823714,0.076454911457
3.3641232550217,0.076454911457
3.36562653715415,0.076454911457
3.37049527292065,0.076454911457
3.37484735165392,0.076454911457
3.38195613171744,0.076454911457
3.38501425907254,0.0763999035078
3.3907713678808,0.0763999035078
3.39514627803212,0.0763999035078
3.39987263810178,0.0763999035078
3.4054691573853,0.0763999035078
3.40981969692185,0.0763999035078
3.41524664803309,0.0763999035078
3.42054097169341,0.0763999035078
3.42782906817511,0.0763999035078
3.43029383519364,0.0763583861083
3.434834978591,0.0763583861083
3.44015085100543,0.0763583861083
3.44608599356794,0.0763583861083
3.450517853998,0.0763583861083
3.45532758722347,0.0763583861083
3.45979561877651,0.0763583861083
3.46497142428918,0.0763583861083
3.47160895362278,0.0763583861083
3.47538665544572,0.0763228757725
3.48050268881899,0.0763228757725
3.48612665711073,0.0763228757725
3.49030147168811,0.0763228757725
3.49540262615973,0.0763228757725
3.50026494860656,0.0763228757725
3.507267780629,0.0763228757725
3.5120967538135,0.0763228757725
3.51673307087489,0.0762970896745
3.5222721268141,0.0762946821871
3.52521814934124,0.0762946821871
3.53139186739575,0.0762946821871
3.53930462121406,0.0762946821871
3.54105340522377,0.0762946821871
3.54547013021939,0.0762946821871
3.55023984433007,0.0762946821871
3.55504290770307,0.0762946821871
3.56021666095344,0.0762946821871
3.57240735552955,0.0762747728362
3.57543392935184,0.0762747728362
3.57731713654199,0.0762747728362
3.58101403053699,0.0762747728362
3.5859920492708,0.0762747728362
3.59039851295493,0.0762747728362
3.6000710816928,0.0762747728362
3.6020050823748,0.0762747728362
3.60506962304958,0.0762747728362
3.61075721147253,0.0762547281947
3.62344968418022,0.0762547281947
3.6334144437626,0.0762547281947
3.63805255655349,0.0762547281947
3.64047627832608,0.0762547281947
3.64540889075657,0.0762547281947
3.65158183921272,0.0762547281947
3.65566199319166,0.076229428804
3.66292469292744,0.076229428804
3.67086694801627,0.076229428804
3.67488245573286,0.076229428804
3.67652400903755,0.076229428804
3.68055336952464,0.076229428804
3.6854069698567,0.076229428804
3.69685141055512,0.076229428804
3.69822616976122,0.0762017995003
3.70041388136967,0.0762017995003
3.70600552653024,0.0762017995003
3.71106897068216,0.0762017995003
3.72024335274746,0.0762017995003
3.72115840519907,0.0762017995003
3.72611667090827,0.0762017995003
3.73111136427325,0.0762017995003
3.73804364977924,0.0762017995003
3.74038553759274,0.0761842026395
3.74536304326097,0.0761816038806
3.75064787520816,0.0761816038806
3.75593091142584,0.0761816038806
3.7607029343316,0.0761816038806
3.76595493008204,0.0761816038806
3.77164303157057,0.0761816038806
3.77628884034507,0.0761816038806
3.78157367229226,0.0761816038806
3.78773482024021,0.0761816038806
3.79088247753801,0.0761690805074
3.79586896185379,0.0761690805074
3.80079362176789,0.0761690805074
3.80575496587053,0.0761690805074
3.81061754485014,0.0761690805074
3.81966391705468,0.0761690805074
3.82279053866394,0.0761690805074
3.82701794246268,0.0761690805074
3.83314804994338,0.0761690805074
3.83681544266786,0.0761459520369
3.84301378786994,0.0761459520369
3.84655394033202,0.0761459520369
3.85176437777095,0.0761459520369
3.85628628120928,0.0761459520369
3.86065375190977,0.0761459520369
3.86631876544746,0.0761459520369
3.87398755658523,0.0761459520369
3.88005994418884,0.0761277663592
3.88187286139532,0.0761256148403
3.88738138993287,0.0761256148403
3.89132224660841,0.0761256148403
3.89694467570343,0.0761256148403
3.90805793257369,0.0761256148403
3.90949195085362,0.0761256148403
3.91140773770773,0.0761256148403
3.91563155004745,0.0761256148403
3.9246517559077,0.0761256148403
3.92583026753167,0.0761127564927
3.93206170546328,0.0761127564927
3.93583684195835,0.0761127564927
3.94156855402068,0.0761127564927
3.94669997936118,0.0761127564927
3.95461606810572,0.0761127564927
3.95627840056617,0.0761127564927
3.96284307458824,0.0761127564927
3.96969096080727,0.0761127564927
3.97150849560393,0.0761016930485
3.9766663438215,0.0761016930485
3.98115848945653,0.0761016930485
3.98589998496062,0.0761016930485
3.99378888122974,0.0761016930485
4.00707497080679,0.0761016930485
4.00808391425848,0.0761016930485
4.01037013445718,0.0761016930485
4.01273921474611,0.0760922235199
4.01606182740472,0.0760922235199
4.02089003099086,0.0760922235199
4.02656402317609,0.0760922235199
4.03355505469033,0.0760922235199
4.03666115367662,0.0760922235199
4.0469083558576,0.0760922235199
4.05408511710971,0.0760922235199
4.05682540034158,0.0760833335794
4.06164719060804,0.0760833335794
4.06643588814497,0.0760833335794
4.07207576146951,0.0760833335794
4.07623030995671,0.0760833335794
4.08113521684619,0.0760833335794
4.08708062072018,0.0760833335794
4.09126518354347,0.0760833335794
4.0966805906793,0.0760833335794
4.10256032215979,0.0760769552024
4.10658096053212,0.0760760989899
4.11122009945416,0.0760760989899
4.1164700429423,0.0760760989899
4.12192316039783,0.0760760989899
4.12697608670548,0.0760760989899
4.13202901301312,0.0760760989899
4.13627847863155,0.0760760989899
4.14233444813678,0.0760760989899
4.150388294988,0.0760760989899
4.15678570963288,0.0760715081962
4.16162314839935,0.0760715081962
4.16666273500207,0.0760715081962
4.17336311486851,0.0760715081962
4.17863537670913,0.0760715081962
4.18124636741631,0.0760715081962
4.18787543116794,0.0760715081962
4.19262744451631,0.0760715081962
4.19679558924122,0.0760715081962
4.20317966418116,0.0760642853534
4.21320983962426,0.0760642853534
4.21610173373331,0.0760642853534
4.21770018952977,0.0760642853534
4.22389596940398,0.0760642853534
4.22654697922594,0.0760642853534
4.23173638097633,0.0760642853534
4.23706687575962,0.076059302333
4.24209030079675,0.076059302333
4.24692517423536,0.076059302333
4.25300602742094,0.076059302333
4.25791503883502,0.076059302333
4.26178637512525,0.076059302333
4.26730721723658,0.076059302333
4.27242684206887,0.076059302333
4.28356806101292,0.076059302333
4.2844977358334,0.0760544748587
4.28833880125475,0.0760537053085
4.29162370359365,0.0760537053085
4.29686518149982,0.0760537053085
4.30611652340126,0.0760537053085
4.3078029699437,0.0760537053085
4.31615029030337,0.0760537053085
4.31757866486198,0.0760537053085
4.32390578952319,0.0760537053085
4.33465656556526,0.0760537053085
4.33648564433734,0.0760486707251
4.33868002579825,0.0760486707251
4.34180946926817,0.0760486707251
4.34693679008407,0.0760486707251
4.35220417780174,0.0760486707251
4.35769269678189,0.0760486707251
4.36818463124178,0.0760486707251
4.37266189797515,0.0760486707251
4.3768054155525,0.0760443763492
4.38164516311406,0.0760443763492
4.3871957630287,0.0760443763492
4.39209271740178,0.0760443763492
4.39721849902096,0.0760443763492
4.4019692297054,0.0760443763492
4.40765091787424,0.0760443763492
4.41224772888641,0.0760443763492
4.41719316795626,0.0760443763492
4.42605021896391,0.0760416096417
4.42778309794082,0.0760410701566
4.43238452654315,0.0760410701566
4.43737460231796,0.0760410701566
4.44218638780572,0.0760410701566
4.44693173130163,0.0760410701566
4.45335839068423,0.0760410701566
4.46030658122302,0.0760410701566
4.46240245409368,0.0760410701566
4.47175692217554,0.0760389787837
4.47487661739954,0.0760389787837
4.48229785439776,0.0760389787837
4.48450531903081,0.0760389787837
4.4872692032791,0.0760389787837
4.49287649693969,0.0760389787837
4.49758259091916,0.0760389787837
4.50278174091546,0.0760389787837
4.50726696016524,0.0760389787837
4.51989068208598,0.0760389787837
4.52344263505626,0.0760340713403
4.52795761210935,0.0760340713403
4.53306954095802,0.0760340713403
4.53774510753584,0.0760340713403
4.5472247636178,0.0760340713403
4.54854128988123,0.0760340713403
4.55350314704945,0.0760340713403
4.55849270975868,0.076031020985
4.56221269170452,0.076031020985
4.56806984829974,0.076031020985
4.57328439026327,0.076031020985
4.5780192159149,0.076031020985
4.58645606621727,0.076031020985
4.58851782022725,0.076031020985
4.59537802002006,0.076031020985
4.59769861561223,0.076031020985
4.60255067674757,0.0760293212691
4.60735630544845,0.0760283928236
4.61485809374181,0.0760283928236
4.61779205922795,0.0760283928236
4.62278777872408,0.0760283928236
4.62806440162208,0.0760283928236
4.63314682920024,0.0760283928236
4.63747633304824,0.0760283928236
4.64340275349599,0.0760283928236
4.64912266505011,0.0760283928236
4.65345678648828,0.0760263676747
4.65801947863976,0.0760263676747
4.66240978075831,0.0760263676747
4.66804529302548,0.0760263676747
4.67848002067384,0.0760263676747
4.68308786259585,0.0760263676747
4.69008094637239,0.0760263676747
4.69377886649853,0.0760263676747
4.69850522656819,0.0760241253435
4.70336139222812,0.0760241253435
4.71197396748967,0.0760241253435
4.71331409476951,0.0760241253435
4.71806149052771,0.0760241253435
4.72256261481029,0.0760241253435
4.72800239256089,0.0760241253435
4.73557575350186,0.0760241253435
4.73861284516842,0.0760241253435
4.74312884835265,0.0760219697747
4.75060036577714,0.0760219697747
4.752640571033,0.0760219697747
4.75854826458729,0.0760219697747
4.76371355225569,0.0760219697747
4.77102884121283,0.0760219697747
4.77260061759943,0.0760219697747
4.77966553055635,0.0760219697747
4.78364589328111,0.0760219697747
4.78784866993228,0.0760201978617
4.79296547290391,0.0760201978617
4.79791399036721,0.0760201978617
4.8046990260534,0.0760201978617
4.80831588181882,0.0760201978617
4.81306866476555,0.0760201978617
4.82037240974727,0.0760201978617
4.82399439616843,0.0760201978617
4.82846858450836,0.0760201978617
4.83306334325823,0.0760172458619
4.83909340295197,0.0760172458619
4.84353629429187,0.0760172458619
4.85204907829923,0.0760172458619
4.85366343912849,0.0760172458619
4.85917555912506,0.0760172458619
4.8633152287106,0.0760172458619
4.86808391669013,0.0760172458619
4.87540151444236,0.0760172458619
4.87871976604359,0.0760161749257
4.88349127588378,0.0760161749257
4.89148817245626,0.0760161749257
4.89341524675301,0.0760161749257
4.89813596310135,0.0760161749257
4.9030873024253,0.0760161749257
4.90819333101988,0.0760161749257
4.91298228508959,0.0760161749257
4.92197606807277,0.0760161749257
4.92312892641803,0.0760161749257
4.92811669339775,0.0760129185556
4.93565644854361,0.0760129185556
4.93825435607864,0.0760129234875
4.94335089296009,0.0760129234875
4.94883710314516,0.0760129234875
4.95286030684536,0.0760129234875
4.95910457141633,0.0760129234875
4.96401255669926,0.0760129234875
4.96888180553133,0.0760129234875
4.9771675580221,0.0760129234875
4.97907385316309,0.0760109914312
4.98347903418329,0.0760109914312
4.98808456731022,0.0760109914312
4.99331142284752,0.0760109914312
4.99924425661495,0.0760109914312
5.00385209853696,0.0760109914312
5.00918669784485,0.0760109914312
5.01338152197962,0.0760109914312
5.01822999165594,0.0760109914312
5.02395349466908,0.0760109914312
5.02809111199233,0.0760079480658
5.03327923107878,0.0760079480658
5.03802816603371,0.0760079480658
5.04321962004639,0.0760079480658
5.04831256546882,0.0760079480658
5.06053583970889,0.0760079480658
5.06178002372636,0.0760079480658
5.06300573738316,0.0760079480658
5.06800145687928,0.0760079480658
5.07388580594994,0.0760077093986
5.07844028905223,0.0760077093986
5.08908742584832,0.0760077093986
5.09391742516397,0.0760077093986
5.09928768252926,0.0760077093986


==> figures/data/pos_robot_bag_impact_opt_20kg_088ms_i10.dat <==
time,pos
0.00448399704684923,-0.517783617873
0.00967682055546703,-0.517783617873
0.0142553449684024,-0.517783617873
0.0201152689624783,-0.517783617873
0.0246214168362578,-0.517783617873
0.0297351670440896,-0.517756766997
0.0348465991421264,-0.517756766997
0.0393898367726264,-0.517756766997
0.0443936055490719,-0.517756766997
0.049443994089173,-0.517756766997
0.054411960947673,-0.517756766997
0.0597186294040022,-0.517756766997
0.0655363122862576,-0.517756766997
0.0708452988523818,-0.517756766997
0.0747891763169895,-0.51756653358
0.0799904995615224,-0.51756653358
0.084922664502077,-0.51756653358
0.0896825166145346,-0.51756653358
0.0947496470587109,-0.51756653358
0.102375713148843,-0.51756653358
0.10500213154661,-0.51756653358
0.110883176096596,-0.51756653358
0.114978503401146,-0.51756653358
0.120988846964143,-0.516956675468
0.12771728942809,-0.516834950921
0.138671130912862,-0.516834950921
0.139192705616743,-0.516834950921
0.139851048798531,-0.516834950921
0.146914844479492,-0.516834950921
0.150437598664669,-0.516834950921
0.157311824477947,-0.516834950921
0.160318928017609,-0.516834950921
0.167341770425524,-0.515664363443
0.170202575480343,-0.515664363443
0.175348521657551,-0.515664363443
0.180239990892815,-0.515664363443
0.1852252147909,-0.515664363443
0.191324676797129,-0.515664363443
0.195437518709019,-0.515664363443
0.20050490672095,-0.515664363443
0.206169851924488,-0.515664363443
0.210747346066404,-0.513602856764
0.215676677761653,-0.513602856764
0.223586068382289,-0.513602856764
0.225561613063163,-0.513602856764
0.230525201269828,-0.513602856764
0.237530013934893,-0.513602856764
0.240560813708014,-0.513602856764
0.245772182094992,-0.513602856764
0.253176224780312,-0.513602856764
0.25754225579537,-0.513602856764
0.261460891619987,-0.5105488902
0.265997690056612,-0.5105488902
0.270789223002935,-0.5105488902
0.275831626942631,-0.5105488902
0.281418529116403,-0.5105488902
0.286388814084698,-0.5105488902
0.290887234925828,-0.5105488902
0.298208083226281,-0.5105488902
0.303519645469956,-0.5105488902
0.307781876679747,-0.506330460276
0.313210117116438,-0.506330460276
0.31672128075264,-0.506330460276
0.321150931003184,-0.506330460276
0.326127397597599,-0.506330460276
0.331224663469111,-0.506330460276
0.33612823838886,-0.506330460276
0.343732411219817,-0.506330460276
0.348819374381128,-0.500730682722
0.351417975461355,-0.500730682722
0.356529407559392,-0.500730682722
0.361435043021181,-0.500730682722
0.366569913784923,-0.500730682722
0.371443353277337,-0.500730682722
0.380443285772656,-0.500730682722
0.382515418361656,-0.500730682722
0.386768634700022,-0.500730682722
0.392024047173106,-0.493609612052
0.39691088018878,-0.493609612052
0.402026433370897,-0.493609612052
0.411006790716836,-0.493609612052
0.412734812785151,-0.493609612052
0.419985602656244,-0.493609612052
0.421759471784951,-0.493609612052
0.429359781099583,-0.493609612052
0.432655102957092,-0.493609612052
0.441852847488254,-0.493609612052
0.443680805845511,-0.485322027517
0.446975097432001,-0.485322027517
0.452067469516167,-0.485322027517
0.457056299362822,-0.485322027517
0.462850028443863,-0.485322027517
0.467482126949839,-0.485322027517
0.473371928803495,-0.485322027517
0.477622054328801,-0.485322027517
0.483181396752788,-0.475611013639
0.487280587573663,-0.474498702238
0.492343596933759,-0.474498702238
0.498048207571568,-0.474498702238
0.503354103324632,-0.474498702238
0.50729849592475,-0.474498702238
0.512251266285705,-0.474498702238
0.517444347362078,-0.474498702238
0.522488039140549,-0.474498702238
0.528532124079452,-0.464633856887
0.533163192314408,-0.464633856887
0.537627356644122,-0.464633856887
0.54287169370374,-0.464633856887
0.547516928165221,-0.464633856887
0.552672404349364,-0.464633856887
0.559350105965575,-0.464633856887
0.56349256816929,-0.464633856887
0.567849584312922,-0.464633856887
0.572608148586605,-0.452254018462
0.579068720585348,-0.452254018462
0.583197789265803,-0.452254018462
0.590583287072762,-0.452254018462
0.59869409567781,-0.452254018462
0.602877768722326,-0.452254018462
0.608490427671599,-0.452254018462
0.612988590944973,-0.452254018462
0.618144839832381,-0.4374983962
0.622926842771768,-0.4374983962
0.62800247295186,-0.4374983962
0.633813974207995,-0.4374983962
0.638161460344693,-0.4374983962
0.643374889273711,-0.4374983962
0.648020896438457,-0.4374983962
0.653320095429891,-0.4374983962
0.659913057254706,-0.4374983962
0.663231045074656,-0.41998216919
0.669601725926903,-0.417788119362
0.673799822765699,-0.417788119362
0.679423041992927,-0.417788119362
0.684787663194132,-0.417788119362
0.690351641837709,-0.417788119362
0.69336235132594,-0.417788119362
0.698381059032176,-0.417788119362
0.704149804040981,-0.417788119362
0.709195556361492,-0.399285493701
0.713650963387536,-0.399285493701
0.718672246771321,-0.399285493701
0.725821554946943,-0.399285493701
0.728765554386628,-0.399285493701
0.735255746677197,-0.399285493701
0.738571416387352,-0.399285493701
0.744219619686815,-0.399285493701
0.749036394273129,-0.399285493701
0.754457680380434,-0.375954078761
0.758792288129382,-0.375954078761
0.764390265716619,-0.375954078761
0.773036815252074,-0.375954078761
0.77516123409534,-0.375954078761
0.779580581635683,-0.375954078761
0.784951642030763,-0.375954078761
0.789276719772775,-0.375954078761
0.794172310092119,-0.375954078761
0.79915160993184,-0.350364937812
0.807304659648708,-0.350364937812
0.812628842712378,-0.350364937812
0.81616112690449,-0.350364937812
0.819234425357187,-0.350364937812
0.824134136760612,-0.350364937812
0.829547180699757,-0.350364937812
0.83432583525833,-0.350364937812
0.845747934921698,-0.32348807336
0.846287281800675,-0.32348807336
0.849684858056921,-0.320475821716
0.855312455935984,-0.320475821716
0.860033930452946,-0.320475821716
0.864592622148746,-0.320475821716
0.870842761291652,-0.320475821716
0.875051160840647,-0.320475821716
0.87976284778292,-0.320475821716
0.884510336643137,-0.320475821716
0.890688356814642,-0.296123467168
0.901609744762284,-0.296123467168
0.905581954679942,-0.296123467168
0.909881533214209,-0.296123467168
0.915032888314271,-0.296123467168
0.920231378313499,-0.296123467168
0.924843386534585,-0.296123467168
0.930486438478948,-0.296123467168
0.934797865129945,-0.268784861338
0.94141915940781,-0.268784861338
0.946423185752011,-0.268784861338
0.950382259714164,-0.268784861338
0.955400967420399,-0.268784861338
0.960266679880163,-0.268784861338
0.965432458774506,-0.268784861338
0.970094950275572,-0.268784861338
0.975234972394414,-0.268784861338
0.980209636014544,-0.241799675423
0.985818431447492,-0.241799675423
0.991277837582538,-0.241799675423
0.996089975949261,-0.241799675423
1.00168640812997,-0.241799675423
1.0059581693467,-0.241799675423
1.01061113084083,-0.241799675423
1.01544773814428,-0.241799675423
1.02031190519751,-0.241799675423
1.02678818882931,-0.206916325946
1.03155576797442,-0.203303010834
1.03562636877448,-0.203303010834
1.04075351250558,-0.203303010834
1.04672573604083,-0.203303010834
1.05107322217753,-0.203303010834
1.0563149835596,-0.203303010834
1.06093909746517,-0.203303010834
1.06563790601969,-0.203303010834
1.07121167223796,-0.177444910565
1.07571292632439,-0.177444910565
1.08078237487837,-0.177444910565
1.08612742093019,-0.177444910565
1.09229075973966,-0.177444910565
1.09602626489047,-0.177444910565
1.10142643044187,-0.177444910565
1.10633644455549,-0.177444910565
1.11241864952213,-0.177444910565
1.12053435191453,-0.177444910565
1.12129520706281,-0.145636070369
1.12678371835417,-0.145636070369
1.13146037608176,-0.145636070369
1.13609530783304,-0.145636070369
1.14161112130643,-0.145636070369
1.14711766234064,-0.145636070369
1.15426156159341,-0.145636070369
1.15736087438936,-0.145636070369
1.16140906679475,-0.124028852005
1.16622841705861,-0.121473767097
1.17142407381253,-0.118864895979
1.17699191597243,-0.118864895979
1.18157275849516,-0.118864895979
1.18688972966169,-0.118864895979
1.19175698752799,-0.118864895979
1.19660441267715,-0.118864895979
1.20448031948963,-0.118864895979
1.20824029357717,-0.118864895979
1.21236112008946,-0.118864895979
1.21792329575875,-0.0988534341094
1.22185918862296,-0.0988534341094
1.22691550122142,-0.0988534341094
1.23160787058207,-0.0988534341094
1.24064566553737,-0.0988534341094
1.24183459829447,-0.0988534341094
1.24815762911204,-0.0988534341094
1.25171592764741,-0.0988534341094
1.25706251910576,-0.0796552291053
1.26202894055773,-0.0796552291053
1.26749993724175,-0.0796552291053
1.27429895327057,-0.0796552291053
1.27726355813066,-0.0796552291053
1.2842106756186,-0.0796552291053
1.28707431391873,-0.0796552291053
1.29216256491881,-0.0796552291053
1.2978221011995,-0.0796552291053
1.30445498602634,-0.0619246621696
1.30725423238771,-0.0619246621696
1.31206559805117,-0.0619246621696
1.31703742842599,-0.0619246621696
1.32235980851538,-0.0619246621696
1.3308966341872,-0.0619246621696
1.33217983674263,-0.0619246621696
1.33721914986926,-0.0619246621696
1.34245060854113,-0.0619246621696
1.34778741242479,-0.0462698880993
1.35275563685105,-0.0447024364288
1.35822663353507,-0.0447024364288
1.36251359124934,-0.0447024364288
1.36763326551554,-0.0447024364288
1.37282402848212,-0.0447024364288
1.37751639784276,-0.0447024364288
1.38289492770274,-0.0447024364288
1.3901596262326,-0.0447024364288
1.39468045546842,-0.0447024364288
1.39772696687459,-0.0317795975515
1.40302668100154,-0.0317795975515
1.4078923934613,-0.0317795975515
1.41281605866594,-0.0317795975515
1.42131218863247,-0.0317795975515
1.42448774148391,-0.0317795975515
1.42889111982344,-0.0317795975515
1.43314871481364,-0.0317795975515
1.43834205345777,-0.0182646485575
1.44303210470862,-0.0182646485575
1.44809665947525,-0.0182646485575
1.4533814346724,-0.0182646485575
1.45822757198279,-0.0182646485575
1.4629567735324,-0.0182646485575
1.46843652752009,-0.0182646485575
1.47453238357775,-0.0182646485575
1.47826325250897,-0.0182646485575
1.48566961330408,-0.00554746481125
1.48897214705873,-0.00554746481125
1.49380592111688,-0.00554746481125
1.49877466067864,-0.00554746481125
1.50326303637732,-0.00554746481125
1.50846075367329,-0.00554746481125
1.51465010682601,-0.00554746481125
1.51925413044669,-0.00554746481125
1.52405467826444,-0.00554746481125
1.53087198160386,-0.00554746481125
1.53439396308578,0.00666004136064
1.53867576944495,0.00666004136064
1.54636828801587,0.00666004136064
1.54917242816459,0.00666004136064
1.55403736792109,0.00666004136064
1.55856206067323,0.00666004136064
1.56356042052682,0.00666004136064
1.56894487444516,0.00666004136064
1.57429069320025,0.00666004136064
1.5788416578634,0.0177700448415
1.58485406196844,0.0177700448415
1.58880128781386,0.0177700448415
1.59369816597198,0.0177700448415
1.59910399801398,0.0177700448415
1.60440551511521,0.0177700448415
1.6099184953433,0.0177700448415
1.61410371379435,0.0177700448415
1.61914611773404,0.02821727653
1.62448214891444,0.02821727653
1.62899576625312,0.02821727653
1.63568196760524,0.02821727653
1.63926705318713,0.02821727653
1.64401222393755,0.02821727653
1.64964986695906,0.02821727653
1.65432163089931,0.02821727653
1.65927337098924,0.02821727653
1.66505396411478,0.037655394358
1.67053629378002,0.037655394358
1.67482325149429,0.037655394358
1.67956919494798,0.037655394358
1.68450676881139,0.037655394358
1.68978690778895,0.037655394358
1.69437315923454,0.037655394358
1.70124790018332,0.037655394358
1.7051513395104,0.037655394358
1.70995137219263,0.0460821621271
1.71537162802892,0.0469422154366
1.72200605826229,0.0469422154366
1.72453897956499,0.0469422154366
1.73160122983942,0.0469422154366
1.73502430530341,0.0469422154366
1.73979136931301,0.0469422154366
1.74514671807504,0.0469422154366
1.74986948043077,0.0469422154366
1.75632412837115,0.0469422154366
1.75982550443266,0.0537834402184
1.76482334915074,0.0537834402184
1.76977689221496,0.0537834402184
1.77478375180447,0.0537834402184
1.77987792686292,0.0537834402184
1.78504473602828,0.0537834402184
1.79016106191366,0.0537834402184
1.79530726565863,0.0537834402184
1.80007716291353,0.0602931657226
1.80504461463652,0.0602931657226
1.8100298385346,0.0602931657226
1.81510624141796,0.0602931657226
1.82190474231127,0.0602931657226
1.82550811520376,0.0602931657226
1.83045934015819,0.0602931657226
1.83540876213833,0.0602931657226
1.84023403646056,0.0602931657226
1.84546060134508,0.0661308792069
1.85053288314435,0.0661308792069
1.85574013044725,0.0661308792069
1.8603603808365,0.0661308792069
1.86550529674269,0.0661308792069
1.87056057907013,0.0661308792069
1.87552751565761,0.0661308792069
1.88193966491841,0.0661308792069
1.8857045327933,0.0661308792069
1.89091821929007,0.0661308792069
1.89560363432133,0.0709295941379
1.90060044876839,0.0709295941379
1.90563151972687,0.0709295941379
1.91149711021155,0.0709295941379
1.91700828746535,0.0709295941379
1.92112215964826,0.0709295941379
1.92628201448424,0.0709295941379
1.9320636378808,0.0709295941379
1.93760804137499,0.0747833523414
1.94112693204385,0.0747833523414
1.94913316814036,0.0747833523414
1.95157233478024,0.0747833523414
1.95628324901925,0.0747833523414
1.96213441570965,0.0747833523414
1.96671577336789,0.0747833523414
1.97573373560606,0.0747833523414
1.97642865340906,0.0747833523414
1.98151098035078,0.077813638334
1.9862378637906,0.077813638334
1.99139462781352,0.077813638334
1.99629047570062,0.077813638334
2.00130428961951,0.077813638334
2.00706942867974,0.077813638334
2.01178420643507,0.077813638334
2.01667928161891,0.077813638334
2.02191640678139,0.077813638334
2.02667574375833,0.0798366700507
2.03380032542948,0.0798366700507
2.03886694073814,0.0798366700507
2.04193998162308,0.0798366700507
2.0481957872566,0.0798366700507
2.05154107725858,0.0798366700507
2.05659017795991,0.0798366700507
2.06156818996085,0.0798366700507
2.06729520899335,0.0798366700507
2.07243832192525,0.0810228977217
2.0768839413766,0.081112104105
2.08216356521866,0.081112104105
2.0869870365666,0.081112104105
2.09203253131936,0.081112104105
2.10100773731019,0.081112104105
2.10639090338976,0.081112104105
2.10758885101828,0.081112104105
2.11280485562485,0.081112104105
2.11779548844579,0.081112104105
2.12207523426292,0.0815313437862
2.12840161346131,0.0815313437862
2.13296107786037,0.0815313437862
2.13747392249578,0.0815313437862
2.14248438803386,0.0815313437862
2.14711159275249,0.0815313437862
2.15227891705336,0.0815313437862
2.15822049002577,0.0815313437862
2.16295046427865,0.0814707861068
2.167602137934,0.0814707861068
2.17257911966393,0.0814707861068
2.17739074289514,0.0814707861068
2.183406495381,0.0814707861068
2.19060757467537,0.0814707861068
2.19298621289283,0.0814707861068
2.19800389032804,0.0814707861068
2.20256206688833,0.0814707861068
2.20767349898637,0.0809654227874
2.21326606765075,0.0809654227874
2.21787112154245,0.0809654227874
2.22292511603112,0.0809654227874
2.22800667026958,0.0809654227874
2.2333797912067,0.0809654227874
2.23818420254077,0.0809654227874
2.24324721190087,0.0809654227874
2.24804338106678,0.0809654227874
2.25397259078695,0.0803117571187
2.25782503169854,0.0801354715599
2.26349847663799,0.0801354715599
2.26876547966005,0.0801354715599
2.2741246919384,0.0801354715599
2.2785471302918,0.0801354715599
2.28402636914398,0.0801354715599
2.28917669397302,0.0801354715599
2.29316435795598,0.0801354715599
2.29900805518149,0.0794176647868
2.3035232179267,0.0794176647868
2.30825061650203,0.0794176647868
2.31387512356803,0.0794176647868
2.31878616795267,0.0794176647868
2.3237402261524,0.0794176647868
2.32890265666593,0.0794176647868
2.33355690599884,0.0794176647868
2.33848366201654,0.0794176647868
2.34427352758125,0.0786877442248
2.34852906202941,0.0786877442248
2.35415846288276,0.0786877442248
2.35930981798282,0.0786877442248
2.36406838225651,0.0786877442248
2.3688171589555,0.0786877442248
2.37513246274042,0.0786877442248
2.37942946559714,0.0786877442248
2.38399949027416,0.0786877442248
2.38924923625663,0.0780010294557
2.39370515841818,0.0780010294557
2.39908471854918,0.0780010294557
2.40571966391806,0.0780010294557
2.40974828117406,0.0780010294557
2.41429667015966,0.0780010294557
2.41925175863041,0.0780010294557
2.42393279500984,0.0780010294557
2.42902053087442,0.0780010294557
2.43712979407293,0.0774915666848
2.43994500963512,0.0774461514699
2.44464150007984,0.0774461514699
2.44947913765431,0.0774461514699
2.45504491927218,0.0774461514699
2.46015016974409,0.0774461514699
2.46408245665972,0.0774461514699
2.47011623888843,0.0774461514699
2.47489309047272,0.0774461514699
2.48029402872738,0.0771543765132
2.48493282399498,0.0771543765132
2.48935423207737,0.0771543765132
2.49442290792807,0.0771543765132
2.49968166878197,0.0771543765132
2.50563946852295,0.0771543765132
2.51000833278331,0.0771543765132
2.51461776532685,0.0771543765132
2.51939873799521,0.0771543765132
2.52463689342871,0.0769477980543
2.53147943840812,0.0769477980543
2.53547019320414,0.0769477980543
2.54045541710223,0.0769477980543
2.54488480978502,0.0769477980543
2.54955296777669,0.0769477980543
2.55501494958929,0.0769477980543
2.56197700600702,0.0769477980543
2.5650544255438,0.0769477980543
2.57041054700909,0.0768047216899
2.57575894144173,0.0768047216899
2.58009045837762,0.0768047216899
2.58529461486746,0.0768047216899
2.59030430770227,0.0768047216899
2.59538354383093,0.0768047216899
2.60018100083562,0.0768047216899
2.6053053113214,0.0768047216899
2.61080979181357,0.0768047216899
2.61513435442008,0.0766808868591
2.62624144871908,0.0766721180687
2.63133613891304,0.0766721180687
2.63598703986513,0.0766721180687
2.64024231674553,0.0766721180687
2.64543797349946,0.0766721180687
2.6512242331156,0.0766721180687
2.65672433495594,0.0766721180687
2.66370931490387,0.0766062236257
2.66629426489308,0.0766062236257
2.67101573941004,0.0766062236257
2.67575653150863,0.0766062236257
2.68172875504389,0.0766062236257
2.68654012070734,0.0766062236257
2.69127241307002,0.0766062236257
2.69629498429258,0.0766062236257
2.70154782108811,0.0766062236257
2.70679215814773,0.0766062236257
2.7131873079367,0.0765376923361
2.71924968018621,0.0765376923361
2.72150751912657,0.0765376923361
2.72642526027284,0.0765376923361
2.73097261898742,0.0765376923361
2.73583575576964,0.0765376923361
2.74203592676807,0.0765376923361
2.74713782885917,0.0765376923361
2.75375062340112,0.0765376923361
2.75611689836634,0.0764988463644
2.76122034586397,0.0764946707072
2.76664498035209,0.0764946707072
2.77104063165897,0.0764946707072
2.77717795612519,0.0764946707072
2.78194939878662,0.0764946707072
2.78709122387975,0.0764946707072
2.7917452156449,0.0764946707072
2.79857823061737,0.0764946707072
2.80511195185854,0.0764946707072
2.80759670799105,0.0764625481467
2.81263215760137,0.0764625481467
2.81688279826218,0.0764625481467
2.82191206624637,0.0764625481467
2.82648466660094,0.0764625481467
2.83144207318149,0.0764625481467
2.8378678735333,0.0764625481467
2.84250460825887,0.0764625481467
2.84739453208761,0.0764625481467
2.85288072526917,0.0764359204465
2.85669607642403,0.0764359204465
2.8619298532057,0.0764359204465
2.86827529241795,0.0764359204465
2.87249476738041,0.0764359204465
2.87806183683705,0.0764359204465
2.88358666518187,0.0764359204465
2.88778553472393,0.0764359204465
2.89271769966448,0.0764359204465
2.89941806724313,0.0764146994658
2.9024663816236,0.0764130869535
2.90764632674446,0.0764130869535
2.91198608584851,0.0764130869535
2.91729223916933,0.0764130869535
2.92273825178112,0.0764130869535
2.92814202328108,0.0764130869535
2.93304018927798,0.0764130869535
2.93797132394751,0.0764130869535
2.94328237105568,0.0763917422422
2.94719276471213,0.0763917422422
2.95219653348858,0.0763917422422
2.95879026801666,0.0763917422422
2.96332758158879,0.0763917422422
2.96905150980823,0.0763917422422
2.9735805812122,0.0763917422422
2.97824539082306,0.0763917422422
2.98245301766879,0.0763917422422
2.99293113151008,0.0763691030245
2.99814095449052,0.0763691030245
3.00274188729814,0.0763691030245
3.00791230241208,0.0763691030245
3.0128995868522,0.0763691030245
3.01955178926067,0.0763691030245
3.02714668965244,0.0763691030245
3.02818623311164,0.0763691030245
3.03318485053298,0.0763542937859
3.03852835117828,0.0763542937859
3.04267081338199,0.0763542937859
3.048128158975,0.0763542937859
3.05325530270609,0.0763542937859
3.0586639679934,0.0763542937859
3.06373161357309,0.0763542937859
3.06801934399062,0.0763542937859
3.0730195068185,0.0763542937859
3.07854407759556,0.0763469483036
3.084152357893,0.0763460189648
3.08793267983318,0.0763460189648
3.09389382795497,0.0763460189648
3.09889270294407,0.0763460189648
3.10415944839838,0.0763460189648
3.10865529356195,0.0763460189648
3.11469087876494,0.0763460189648
3.11829425165744,0.0763460189648
3.12417503863967,0.0763356558366
3.12815136964141,0.0763356558366
3.13408624585219,0.0763356558366
3.13909799922904,0.0763356558366
3.14382436753335,0.0763356558366
3.14889922501017,0.0763356558366
3.1536500622512,0.0763356558366
3.15856625799095,0.0763356558366
3.16379797423057,0.0763356558366
3.16850785819856,0.0763308757559
3.1741344258066,0.0763308757559
3.18047188041845,0.0763308757559
3.18413990281745,0.0763308757559
3.18903446286578,0.0763308757559
3.19376649766069,0.0763308757559
3.19894515494279,0.0763308757559
3.20395098426127,0.0763308757559
3.20865056551906,0.0763308757559
3.21400127806149,0.076325498573
3.21988721639883,0.076325498573
3.22410823676782,0.076325498573
3.2291988058777,0.076325498573
3.23499948928812,0.076325498573
3.2404014578138,0.076325498573
3.2473253942038,0.076325498573
3.25067583556088,0.076325498573
3.25513613637427,0.076325498573
3.25916217795272,0.0763205412652
3.26688843789955,0.0763204182471
3.27147288637085,0.0763204182471
3.27475301173081,0.0763204182471
3.27975703807501,0.0763204182471
3.28495939159057,0.0763204182471
3.28928730257788,0.0763204182471
3.29420813453722,0.0763204182471
3.30123921911329,0.0763204182471
3.30609359859184,0.0763204182471
3.31038648036447,0.0763180062501
3.31557441008575,0.0763180062501
3.31997495517998,0.0763180062501
3.32496275475561,0.0763180062501
3.33051591555348,0.0763180062501
3.33525361683901,0.0763180062501
3.34022441694281,0.0763180062501
3.34510738644216,0.0763180062501
3.3506280937029,0.0763136796527
3.35529187304274,0.0763136796527
3.36110569240867,0.0763136796527
3.3654701780172,0.0763136796527
3.37088244925308,0.0763136796527
3.37549265449988,0.0763136796527
3.37983730739127,0.0763136796527
3.38484725779383,0.0763136796527
3.39054826248307,0.0763136796527
3.39538358194775,0.0763127802125
3.40143410608053,0.0763127802125
3.40574785084132,0.0763127802125
3.41051079376684,0.0763127802125
3.41540638408618,0.0763127802125
3.42096521137466,0.0763127802125
3.42527277450933,0.0763127802125
3.43083031395903,0.0763127802125
3.43572358616858,0.0763127802125
3.44023205215215,0.0763127802125
3.44612339941234,0.0763106178003
3.45270219501063,0.0763106178003
3.45626770544314,0.0763106178003
3.46040810710481,0.0763106178003
3.4654064669584,0.0763106178003
3.47016142528352,0.0763106178003
3.47550724403861,0.0763106178003
3.48110676703237,0.0763106178003
3.48695716101951,0.0763106178003
3.49421593549101,0.0763099408283
3.49586617209732,0.0763099408283
3.50041172783761,0.0763099408283
3.50560996026909,0.0763099408283
3.51322134499718,0.0763099408283
3.51541092848246,0.0763099408283
3.52087651624363,0.0763099408283
3.52542387495821,0.0763099408283
3.53071611962026,0.0763068176793
3.53566605673591,0.0763068176793
3.54591931392707,0.0763068176793
3.54596644882624,0.0763068176793
3.55290815739133,0.0763068176793
3.55583773303673,0.0763068176793
3.56078329150055,0.0763068176793
3.56612215592625,0.0763068176793
3.57091291616931,0.0763068176793
3.57674682582013,0.0763044199406
3.58133075915592,0.0763044199406
3.58681978558279,0.0763044199406
3.59102148837016,0.0763044199406
3.59621096349796,0.0763044199406
3.60150861708287,0.0763044199406
3.60680214958369,0.0763044199406
3.61103012428207,0.0763044199406
3.61655211938158,0.0763044199406
3.62115665813777,0.0763033638676
3.62610685282117,0.0763033580718
3.63114719621883,0.0763033580718
3.63762940390899,0.0763033580718
3.64224862402722,0.0763033580718
3.64665818399287,0.0763033580718
3.65143632341593,0.0763033580718
3.65677364243511,0.0763033580718
3.66168932303934,0.0763033580718
3.66714203241276,0.0763008655045
3.67187458234319,0.0763008655045
3.6767400372352,0.0763008655045
3.68202610027112,0.0763008655045
3.68679986104235,0.0763008655045
3.69166196755355,0.0763008655045
3.69732923086688,0.0763008655045
3.70193402719082,0.0763008655045
3.70671474229144,0.0763008655045
3.71209687809998,0.0763000760001
3.71701024059442,0.0763000760001
3.7219050582105,0.0763000760001
3.72815777303096,0.0763000760001
3.73323288807554,0.0763000760001
3.73700496784756,0.0763000760001
3.74208652208602,0.0763000760001
3.74697283996618,0.0763000760001
3.7520832417932,0.0763000760001
3.75845057426463,0.0762992872101
3.76212014207016,0.0762992872101
3.76716357628087,0.0762992872101
3.77233656707236,0.0762992872101
3.77705752645381,0.0762992872101
3.78202884169312,0.0762992872101
3.7874485823939,0.0762992872101
3.79476814285558,0.0762992872101
3.79796121031435,0.0762992872101
3.8039202978941,0.0762982930786
3.80815831773492,0.0762981765382
3.81361875414099,0.0762981765382
3.81776430715777,0.0762981765382
3.82527343748713,0.0762981765382
3.82843894519611,0.0762981765382
3.83383292912139,0.0762981765382
3.83832388049762,0.0762981765382
3.84281122592529,0.0762981765382
3.85054778858232,0.076298170329
3.85292539652875,0.076298170329
3.85836059129483,0.076298170329
3.86352714289243,0.076298170329
3.8682074065686,0.076298170329
3.87283255074519,0.076298170329
3.87768641508822,0.076298170329
3.8864810660828,0.076298170329
3.88861269682321,0.076298170329
3.89501042228973,0.0762966383351
3.89832815254193,0.0762966383351
3.90299502269483,0.0762966383351
3.90966705782043,0.0762966383351
3.91349889331161,0.0762966383351
3.91864767273412,0.0762966383351
3.92303997566019,0.0762966383351
3.92823331430432,0.0762966383351
3.9334142896962,0.0762966383351
3.93814297611031,0.0762949039382
3.94398924901337,0.0762949039382
3.94894871613595,0.0762949039382
3.95370470473208,0.0762949039382
3.9584596630572,0.0762949039382
3.96366175900499,0.0762949039382
3.96863410451533,0.0762949039382
3.97357837514037,0.0762949039382
3.97916759542394,0.0762949039382
3.98416647041304,0.0762943405623
3.98896701823079,0.0762943405623
3.9936526908298,0.0762943405623
3.99900237310122,0.0762943405623
4.00406924597764,0.0762943405623
4.00981558259176,0.0762943405623
4.01418599225865,0.0762943405623
4.0191668375049,0.0762943405623
4.0238491617231,0.0762943405623
4.0300678775999,0.0762907388644
4.03391207634332,0.0762907388644
4.03899363058178,0.0762907388644
4.04458182059432,0.0762907388644
4.04951347039937,0.0762907388644
4.05385709301974,0.0762907388644
4.05878204606315,0.0762907388644
4.06407480586071,0.0762907388644
4.07785416561787,0.0762907388644
4.07916930657492,0.0762907388644
4.08489426506537,0.0762872957927
4.0892432966086,0.0762872957927
4.0941494472059,0.0762872957927
4.0997196074756,0.0762872957927
4.10425331509916,0.0762872957927
4.10915714758666,0.0762872957927
4.11639068041817,0.0762872957927
4.11917550298527,0.0762872957927
4.1261530134683,0.0762872957927
4.13933095251752,0.0762868677082
4.14120063685109,0.0762868677082
4.14154114142321,0.0762868677082
4.14663093782982,0.0762868677082
4.15031595970065,0.0762868677082
4.1548640911185,0.0762868677082
4.15963089756034,0.0762868677082
4.16510266694763,0.0762868677082
4.17222338510244,0.0762862443549
4.17459738710031,0.0762862443549
4.17982730036564,0.0762862443549
4.185070864722,0.0762862443549
4.19009111783476,0.0762862443549
4.1964739043715,0.0762862443549
4.19957089905765,0.0762862443549
4.20471787550588,0.0762862443549
4.20972602293416,0.0762862443549
4.21521736747083,0.0762861103648
4.21982834542089,0.0762861103648
4.22483237176509,0.0762861103648
4.23040510771234,0.0762861103648
4.23548743465406,0.0762861103648
4.24027227083876,0.0762861103648
4.24510784787118,0.0762861103648


==> figures/data/profile_04_025.csv <==
time,force
0.000000,0.000000
0.010027,0.000000
0.020054,0.000000
0.030081,0.000000
0.040108,0.000000
0.050136,0.000000
0.060163,0.000000
0.070190,0.000000
0.080217,0.000000
0.090244,0.000000
0.100271,0.000000
0.110298,0.000000
0.120325,0.000000
0.130352,0.000000
0.140379,0.000000
0.150407,0.000000
0.160434,0.000000
0.170461,0.000000
0.180488,0.000000
0.190515,0.000000
0.200542,0.000000
0.210569,0.000000
0.220596,0.000000
0.230623,0.000000
0.240650,0.000000
0.250678,0.000000
0.260705,0.000000
0.270732,0.000000
0.280759,0.000000
0.290786,0.000000
0.300813,0.000000
0.310840,0.000000
0.320867,0.000000
0.330894,0.000000
0.340921,0.000000
0.350949,0.000000
0.360976,0.000000
0.371003,0.000000
0.381030,0.000000
0.391057,0.000000
0.401084,0.000000
0.411111,0.000000
0.421138,0.000000
0.431165,0.000000
0.441192,0.000000
0.451220,0.000000
0.461247,0.000000
0.471274,0.000000
0.481301,0.000000
0.491328,0.000000
0.501355,0.000000
0.511382,0.000000
0.521409,0.000000
0.531436,0.000000
0.541463,0.000000
0.551491,0.000000
0.561518,0.000000
0.571545,0.000000
0.581572,0.000000
0.591599,0.000000
0.601626,0.000000
0.611653,0.000000
0.621680,0.000000
0.631707,0.000000
0.641734,0.000000
0.651762,0.000000
0.661789,0.000000
0.671816,0.000000
0.681843,0.000000
0.691870,0.000000
0.701897,0.000000
0.711924,0.000000
0.721951,0.000000
0.731978,0.000000
0.742005,0.000000
0.752033,0.000000
0.762060,0.000000
0.772087,0.000000
0.782114,0.000000
0.792141,0.000000
0.802168,0.000000
0.812195,0.000000
0.822222,0.000000
0.832249,0.000000
0.842276,0.000000
0.852304,0.000000
0.862331,0.000000
0.872358,0.000000
0.882385,0.000000
0.892412,0.000000
0.902439,0.000000
0.912466,0.000000
0.922493,0.000000
0.932520,0.000000
0.942547,0.000000
0.952575,0.000000
0.962602,0.000000
0.972629,0.000000
0.982656,0.000000
0.992683,0.000000
1.002710,0.000000
1.012737,0.000000
1.022764,0.000000
1.032791,0.000000
1.042818,0.000000
1.052846,0.000000
1.062873,0.000000
1.072900,0.000000
1.082927,0.000000
1.092954,0.000000
1.102981,0.000000
1.113008,0.000000
1.123035,0.000000
1.133062,0.000000
1.143089,0.000000
1.153117,0.000000
1.163144,0.000000
1.173171,0.000000
1.183198,0.000000
1.193225,0.000000
1.203252,0.000000
1.213279,0.000000
1.223306,0.000000
1.233333,0.000000
1.243360,0.000000
1.253388,0.000000
1.263415,0.000000
1.273442,0.000000
1.283469,0.000000
1.293496,0.000000
1.303523,0.000000
1.313550,0.000000
1.323577,0.000000
1.333604,0.000000
1.343631,0.000000
1.353659,0.000000
1.363686,0.000000
1.373713,0.000000
1.383740,0.000000
1.393767,0.000000
1.403794,0.000000
1.413821,0.000000
1.423848,0.000000
1.433875,0.000000
1.443902,0.000000
1.453930,0.000000
1.463957,0.000000
1.473984,0.000000
1.484011,0.000000
1.494038,0.000000
1.504065,0.000000
1.514092,0.000000
1.524119,0.000000
1.534146,0.000000
1.544173,0.000000
1.554201,0.000000
1.564228,0.000000
1.574255,0.000000
1.584282,0.000000
1.594309,0.000000
1.604336,0.000000
1.614363,0.000000
1.624390,0.000000
1.634417,0.000000
1.644444,0.000000
1.654472,0.000000
1.664499,0.000000
1.674526,0.000000
1.684553,0.000000
1.694580,0.000000
1.704607,0.000000
1.714634,0.000000
1.724661,0.000000
1.734688,0.000000
1.744715,0.000000
1.754743,0.000000
1.764770,0.000000
1.774797,0.000000
1.784824,0.000000
1.794851,0.000000
1.804878,0.000000
1.814905,0.000000
1.824932,0.000000
1.834959,0.000000
1.844986,0.000000
1.855014,0.000000
1.865041,0.000000
1.875068,0.000000
1.885095,0.000000
1.895122,0.000000
1.905149,0.000000
1.915176,0.000000
1.925203,0.000000
1.935230,0.000000
1.945257,0.000000
1.955285,0.000000
1.965312,0.000000
1.975339,0.000000
1.985366,0.000000
1.995393,0.000000
2.005420,0.000000
2.015447,0.000000
2.025474,0.000000
2.035501,0.000000
2.045528,0.000000
2.055556,0.000000
2.065583,0.000000
2.075610,0.000000
2.085637,0.000000
2.095664,0.000000
2.105691,0.000018
2.115718,0.000135
2.125745,0.000361
2.135772,0.000698
2.145799,0.001143
2.155827,0.001699
2.165854,0.002364
2.175881,0.003139
2.185908,0.004023
2.195935,0.005017
2.205962,0.006114
2.215989,0.007289
2.226016,0.008537
2.236043,0.009860
2.246070,0.011257
2.256098,0.012729
2.266125,0.014275
2.276152,0.015895
2.286179,0.017589
2.296206,0.019358
2.306233,0.021195
2.316260,0.023082
2.326287,0.025017
2.336314,0.026999
2.346341,0.029028
2.356369,0.031105
2.366396,0.033229
2.376423,0.035401
2.386450,0.037620
2.396477,0.039887
2.406504,0.042197
2.416531,0.044536
2.426558,0.046902
2.436585,0.049295
2.446612,0.051716
2.456640,0.054164
2.466667,0.056640
2.476694,0.059142
2.486721,0.061673
2.496748,0.064230
2.506775,0.066812
2.516802,0.069407
2.526829,0.072015
2.536856,0.074635
2.546883,0.077267
2.556911,0.079912
2.566938,0.082570
2.576965,0.085240
2.586992,0.087923
2.597019,0.090618
2.607046,0.093323
2.617073,0.096031
2.627100,0.098740
2.637127,0.101451
2.647154,0.104163
2.657182,0.106878
2.667209,0.109594
2.677236,0.112312
2.687263,0.115032
2.697290,0.117753
2.707317,0.120474
2.717344,0.123190
2.727371,0.125900
2.737398,0.128604
2.747425,0.131302
2.757453,0.133994
2.767480,0.136681
2.777507,0.139361
2.787534,0.142036
2.797561,0.144705
2.807588,0.147366
2.817615,0.150017
2.827642,0.152656
2.837669,0.155285
2.847696,0.157902
2.857724,0.160508
2.867751,0.163104
2.877778,0.165688
2.887805,0.168261
2.897832,0.170823
2.907859,0.173373
2.917886,0.175909
2.927913,0.178430
2.937940,0.180936
2.947967,0.183429
2.957995,0.185907
2.968022,0.188370
2.978049,0.190819
2.988076,0.193253
2.998103,0.195673
3.008130,0.198078
3.018157,0.200467
3.028184,0.202839
3.038211,0.205195
3.048238,0.207534
3.058266,0.209857
3.068293,0.212163
3.078320,0.214453
3.088347,0.216726
3.098374,0.218983
3.108401,0.228503
3.118428,0.258475
3.128455,0.309169
3.138482,0.380588
3.148509,0.472731
3.158537,0.585597
3.168564,0.719187
3.178591,0.873501
3.188618,1.048538
3.198645,1.244300
3.208672,1.452994
3.218699,1.661769
3.228726,1.870437
3.238753,2.078996
3.248780,2.287447
3.258808,2.495790
3.268835,2.704024
3.278862,2.912150
3.288889,3.120168
3.298916,3.328077
3.308943,3.527632
3.318970,3.706468
3.328997,3.864463
3.339024,4.001617
3.349051,4.117931
3.359079,4.213404
3.369106,4.288036
3.379133,4.341827
3.389160,4.374778
3.399187,4.386888
3.409214,4.386957
3.419241,4.386957
3.429268,4.386957
3.439295,4.386957
3.449322,4.386957
3.459350,4.386957
3.469377,4.386957
3.479404,4.386957
3.489431,4.386957
3.499458,4.386957
3.509485,4.386957
3.519512,4.386957
3.529539,4.386957
3.539566,4.386957
3.549593,4.386957
3.559621,4.386957
3.569648,4.386957
3.579675,4.386957
3.589702,4.386957
3.599729,4.386957
3.609756,4.386957
3.619783,4.386957
3.629810,4.386957
3.639837,4.386957
3.649864,4.386957
3.659892,4.386957
3.669919,4.386957
3.679946,4.386957
3.689973,4.386957
3.700000,4.386957
3.710027,4.386957
3.720054,4.386957
3.730081,4.386957
3.740108,4.386957
3.750135,4.386957
3.760163,4.386957
3.770190,4.386957
3.780217,4.386957
3.790244,4.386957
3.800271,4.386957
3.810298,4.386957
3.820325,4.386957
3.830352,4.386957
3.840379,4.386957
3.850406,4.386957
3.860434,4.386957
3.870461,4.386957
3.880488,4.386957
3.890515,4.386957
3.900542,4.386957
3.910569,4.386957
3.920596,4.386957
3.930623,4.386957
3.940650,4.386957
3.950677,4.386957
3.960705,4.386957
3.970732,4.386957
3.980759,4.386957
3.990786,4.386957
4.000813,4.386957
4.010840,4.386957
4.020867,4.386957
4.030894,4.386957
4.040921,4.386957
4.050948,4.386957
4.060976,4.386957
4.071003,4.386957
4.081030,4.386957
4.091057,4.386957
4.101084,4.386957
4.111111,4.386957
4.121138,4.386957
4.131165,4.386957
4.141192,4.386957
4.151219,4.386957
4.161247,4.386957
4.171274,4.386957
4.181301,4.386957
4.191328,4.386957
4.201355,4.386957
4.211382,4.386957
4.221409,4.386957
4.231436,4.386957
4.241463,4.386957
4.251490,4.386957
4.261518,4.386957
4.271545,4.386957
4.281572,4.386957
4.291599,4.386957
4.301626,4.386957
4.311653,4.386957
4.321680,4.386957
4.331707,4.386957
4.341734,4.386957
4.351761,4.386957
4.361789,4.386957
4.371816,4.386957
4.381843,4.386957
4.391870,4.386957
4.401897,4.386433
4.411924,4.366716
4.421951,4.319931
4.431978,4.248045
4.442005,4.153022
4.452032,4.036829
4.462060,3.901431
4.472087,3.748793
4.482114,3.580882
4.492141,3.399663
4.502168,3.207101
4.512195,3.005163
4.522222,2.795814
4.532249,2.581019
4.542276,2.362744
4.552303,2.142956
4.562331,1.923619
4.572358,1.706699
4.582385,1.494162
4.592412,1.287974
4.602439,1.090099
4.612466,0.902505
4.622493,0.727156
4.632520,0.566018
4.642547,0.421057
4.652574,0.294239
4.662602,0.187528
4.672629,0.102892
4.682656,0.042294
4.692683,0.007702
4.702710,0.000000
4.712737,0.000000
4.722764,0.000000
4.732791,0.000000
4.742818,0.000000
4.752845,0.000000
4.762873,0.000000
4.772900,0.000000
4.782927,0.000000
4.792954,0.000000
4.802981,0.000000
4.813008,0.000000
4.823035,0.000000
4.833062,0.000000
4.843089,0.000000
4.853116,0.000000
4.863144,0.000000
4.873171,0.000000
4.883198,0.000000
4.893225,0.000000
4.903252,0.000000
4.913279,0.000000
4.923306,0.000000
4.933333,0.000000
4.943360,0.000000
4.953387,0.000000
4.963415,0.000000
4.973442,0.000000
4.983469,0.000000
4.993496,0.000000
5.003523,0.000000
5.013550,0.000000
5.023577,0.000000
5.033604,0.000000
5.043631,0.000000
5.053658,0.000000
5.063686,0.000000
5.073713,0.000000
5.083740,0.000000
5.093767,0.000000
5.103794,0.000000
5.113821,0.000000
5.123848,0.000000
5.133875,0.000000
5.143902,0.000000
5.153929,0.000000
5.163957,0.000000
5.173984,0.000000
5.184011,0.000000
5.194038,0.000000
5.204065,0.000000
5.214092,0.000000
5.224119,0.000000
5.234146,0.000000
5.244173,0.000000
5.254200,0.000000
5.264228,0.000000
5.274255,0.000000
5.284282,0.000000
5.294309,0.000000
5.304336,0.000000
5.314363,0.000000
5.324390,0.000000
5.334417,0.000000
5.344444,0.000000
5.354472,0.000000
5.364499,0.000000
5.374526,0.000000
5.384553,0.000000
5.394580,0.000000
5.404607,0.000000
5.414634,0.000000
5.424661,0.000000
5.434688,0.000000
5.444715,0.000000
5.454743,0.000000
5.464770,0.000000
5.474797,0.000000
5.484824,0.000000
5.494851,0.000000
5.504878,0.000000
5.514905,0.000000
5.524932,0.000000
5.534959,0.000000
5.544986,0.000000
5.555014,0.000000
5.565041,0.000000
5.575068,0.000000
5.585095,0.000000
5.595122,0.000000
5.605149,0.000000
5.615176,0.000000
5.625203,0.000000
5.635230,0.000000
5.645257,0.000000
5.655285,0.000000
5.665312,0.000000
5.675339,0.000000
5.685366,0.000000
5.695393,0.000000
5.705420,0.000000
5.715447,0.000000
5.725474,0.000000
5.735501,0.000000
5.745528,0.000000
5.755556,0.000000
5.765583,0.000000
5.775610,0.000000
5.785637,0.000000
5.795664,0.000000
5.805691,0.000000
5.815718,0.000000
5.825745,0.000000
5.835772,0.000000
5.845799,0.000000
5.855827,0.000000
5.865854,0.000000
5.875881,0.000000
5.885908,0.000000
5.895935,0.000000
5.905962,0.000000
5.915989,0.000000
5.926016,0.000000
5.936043,0.000000
5.946070,0.000000
5.956098,0.000000
5.966125,0.000000
5.976152,0.000000
5.986179,0.000000
5.996206,0.000000
6.006233,0.000000
6.016260,0.000000
6.026287,0.000000
6.036314,0.000000
6.046341,0.000000
6.056369,0.000000
6.066396,0.000000
6.076423,0.000000
6.086450,0.000000
6.096477,0.000000
6.106504,0.000000
6.116531,0.000000
6.126558,0.000000
6.136585,0.000000
6.146612,0.000000
6.156640,0.000000
6.166667,0.000000
6.176694,0.000000
6.186721,0.000000
6.196748,0.000000
6.206775,0.000000
6.216802,0.000000
6.226829,0.000000
6.236856,0.000000
6.246883,0.000000
6.256911,0.000000
6.266938,0.000000
6.276965,0.000000
6.286992,0.000000
6.297019,0.000000
6.307046,0.000000
6.317073,0.000000
6.327100,0.000000
6.337127,0.000000
6.347154,0.000000
6.357182,0.000000
6.367209,0.000000
6.377236,0.000000
6.387263,0.000000
6.397290,0.000000
6.407317,0.000000
6.417344,0.000000
6.427371,0.000000
6.437398,0.000000
6.447425,0.000000
6.457453,0.000000
6.467480,0.000000
6.477507,0.000000
6.487534,0.000000
6.497561,0.000000
6.507588,0.000000
6.517615,0.000000
6.527642,0.000000
6.537669,0.000000
6.547696,0.000000
6.557724,0.000000
6.567751,0.000000
6.577778,0.000000
6.587805,0.000000
6.597832,0.000000
6.607859,0.000000
6.617886,0.000000
6.627913,0.000000
6.637940,0.000000
6.647967,0.000000
6.657995,0.000000
6.668022,0.000000
6.678049,0.000000
6.688076,0.000000
6.698103,0.000000
6.708130,0.000000
6.718157,0.000000
6.728184,0.000000
6.738211,0.000000
6.748238,0.000000
6.758266,0.000000
6.768293,0.000000
6.778320,0.000000
6.788347,0.000000
6.798374,0.000000
6.808401,0.000000
6.818428,0.000000
6.828455,0.000000
6.838482,0.000000
6.848509,0.000000
6.858537,0.000000
6.868564,0.000000
6.878591,0.000000
6.888618,0.000000
6.898645,0.000000
6.908672,0.000000
6.918699,0.000000
6.928726,0.000000
6.938753,0.000000
6.948780,0.000000
6.958808,0.000000
6.968835,0.000000
6.978862,0.000000
6.988889,0.000000
6.998916,0.000000
7.008943,0.000000
7.018970,0.000000
7.028997,0.000000
7.039024,0.000000
7.049051,0.000000
7.059079,0.000000
7.069106,0.000000
7.079133,0.000000
7.089160,0.000000
7.099187,0.000000
7.109214,0.000000
7.119241,0.000000
7.129268,0.000000
7.139295,0.000000
7.149322,0.000000
7.159350,0.000000
7.169377,0.000000
7.179404,0.000000
7.189431,0.000000
7.199458,0.000000
7.209485,0.000000
7.219512,0.000000
7.229539,0.000000
7.239566,0.000000
7.249593,0.000000
7.259621,0.000000
7.269648,0.000000
7.279675,0.000000
7.289702,0.000000
7.299729,0.000000
7.309756,0.000000
7.319783,0.000000
7.329810,0.000000
7.339837,0.000000
7.349864,0.000000
7.359892,0.000000
7.369919,0.000000
7.379946,0.000000
7.389973,0.000000
7.400000,0.000000


==> figures/data/profile_06_025.csv <==
time,force
0.000000,0.000000
0.010027,0.000000
0.020054,0.000000
0.030081,0.000000
0.040108,0.000000
0.050136,0.000000
0.060163,0.000000
0.070190,0.000000
0.080217,0.000000
0.090244,0.000000
0.100271,0.000000
0.110298,0.000000
0.120325,0.000000
0.130352,0.000000
0.140379,0.000000
0.150407,0.000000
0.160434,0.000000
0.170461,0.000000
0.180488,0.000000
0.190515,0.000000
0.200542,0.000000
0.210569,0.000000
0.220596,0.000000
0.230623,0.000000
0.240650,0.000000
0.250678,0.000000
0.260705,0.000000
0.270732,0.000000
0.280759,0.000000
0.290786,0.000000
0.300813,0.000000
0.310840,0.000000
0.320867,0.000000
0.330894,0.000000
0.340921,0.000000
0.350949,0.000000
0.360976,0.000000
0.371003,0.000000
0.381030,0.000000
0.391057,0.000000
0.401084,0.000000
0.411111,0.000000
0.421138,0.000000
0.431165,0.000000
0.441192,0.000000
0.451220,0.000000
0.461247,0.000000
0.471274,0.000000
0.481301,0.000000
0.491328,0.000000
0.501355,0.000000
0.511382,0.000000
0.521409,0.000000
0.531436,0.000000
0.541463,0.000000
0.551491,0.000000
0.561518,0.000000
0.571545,0.000000
0.581572,0.000000
0.591599,0.000000
0.601626,0.000000
0.611653,0.000000
0.621680,0.000000
0.631707,0.000000
0.641734,0.000000
0.651762,0.000000
0.661789,0.000000
0.671816,0.000000
0.681843,0.000000
0.691870,0.000000
0.701897,0.000000
0.711924,0.000000
0.721951,0.000000
0.731978,0.000000
0.742005,0.000000
0.752033,0.000000
0.762060,0.000000
0.772087,0.000000
0.782114,0.000000
0.792141,0.000000
0.802168,0.000000
0.812195,0.000000
0.822222,0.000000
0.832249,0.000000
0.842276,0.000000
0.852304,0.000000
0.862331,0.000000
0.872358,0.000000
0.882385,0.000000
0.892412,0.000000
0.902439,0.000000
0.912466,0.000000
0.922493,0.000000
0.932520,0.000000
0.942547,0.000000
0.952575,0.000000
0.962602,0.000000
0.972629,0.000000
0.982656,0.000000
0.992683,0.000000
1.002710,0.000000
1.012737,0.000000
1.022764,0.000000
1.032791,0.000000
1.042818,0.000000
1.052846,0.000000
1.062873,0.000000
1.072900,0.000000
1.082927,0.000000
1.092954,0.000000
1.102981,0.000000
1.113008,0.000000
1.123035,0.000000
1.133062,0.000000
1.143089,0.000000
1.153117,0.000000
1.163144,0.000000
1.173171,0.000000
1.183198,0.000000
1.193225,0.000000
1.203252,0.000000
1.213279,0.000000
1.223306,0.000000
1.233333,0.000000
1.243360,0.000000
1.253388,0.000000
1.263415,0.000000
1.273442,0.000000
1.283469,0.000000
1.293496,0.000000
1.303523,0.000000
1.313550,0.000000
1.323577,0.000000
1.333604,0.000000
1.343631,0.000000
1.353659,0.000000
1.363686,0.000000
1.373713,0.000000
1.383740,0.000000
1.393767,0.000000
1.403794,0.000000
1.413821,0.000000
1.423848,0.000000
1.433875,0.000000
1.443902,0.000000
1.453930,0.000000
1.463957,0.000000
1.473984,0.000000
1.484011,0.000000
1.494038,0.000000
1.504065,0.000000
1.514092,0.000000
1.524119,0.000000
1.534146,0.000000
1.544173,0.000000
1.554201,0.000000
1.564228,0.000000
1.574255,0.000000
1.584282,0.000000
1.594309,0.000000
1.604336,0.000000
1.614363,0.000000
1.624390,0.000000
1.634417,0.000000
1.644444,0.000000
1.654472,0.000000
1.664499,0.000000
1.674526,0.000000
1.684553,0.000000
1.694580,0.000000
1.704607,0.000000
1.714634,0.000000
1.724661,0.000000
1.734688,0.000000
1.744715,0.000000
1.754743,0.000000
1.764770,0.000000
1.774797,0.000000
1.784824,0.000000
1.794851,0.000000
1.804878,0.000000
1.814905,0.000000
1.824932,0.000000
1.834959,0.000000
1.844986,0.000000
1.855014,0.000000
1.865041,0.000000
1.875068,0.000000
1.885095,0.000000
1.895122,0.000000
1.905149,0.000000
1.915176,0.000000
1.925203,0.000000
1.935230,0.000000
1.945257,0.000000
1.955285,0.000000
1.965312,0.000000
1.975339,0.000000
1.985366,0.000000
1.995393,0.000000
2.005420,0.000000
2.015447,0.000000
2.025474,0.000000
2.035501,0.000000
2.045528,0.000000
2.055556,0.000000
2.065583,0.000000
2.075610,0.000000
2.085637,0.000000
2.095664,0.000000
2.105691,0.000027
2.115718,0.000208
2.125745,0.000557
2.135772,0.001075
2.145799,0.001762
2.155827,0.002618
2.165854,0.003642
2.175881,0.004836
2.185908,0.006198
2.195935,0.007730
2.205962,0.009419
2.215989,0.011221
2.226016,0.013129
2.236043,0.015144
2.246070,0.017266
2.256098,0.019495
2.266125,0.021831
2.276152,0.024274
2.286179,0.026824
2.296206,0.029481
2.306233,0.032236
2.316260,0.035056
2.326287,0.037938
2.336314,0.040883
2.346341,0.043889
2.356369,0.046957
2.366396,0.050087
2.376423,0.053280
2.386450,0.056534
2.396477,0.059850
2.406504,0.063222
2.416531,0.066626
2.426558,0.070059
2.436585,0.073523
2.446612,0.077016
2.456640,0.080540
2.466667,0.084093
2.476694,0.087676
2.486721,0.091290
2.496748,0.094933
2.506775,0.098602
2.516802,0.102279
2.526829,0.105963
2.536856,0.109655
2.546883,0.113355
2.556911,0.117063
2.566938,0.120778
2.576965,0.124501
2.586992,0.128231
2.597019,0.131969
2.607046,0.135711
2.617073,0.139446
2.627100,0.143173
2.637127,0.146893
2.647154,0.150605
2.657182,0.154310
2.667209,0.158007
2.677236,0.161696
2.687263,0.165378
2.697290,0.169053
2.707317,0.172717
2.717344,0.176364
2.727371,0.179994
2.737398,0.183606
2.747425,0.187201
2.757453,0.190779
2.767480,0.194339
2.777507,0.197881
2.787534,0.201407
2.797561,0.204915
2.807588,0.208403
2.817615,0.211869
2.827642,0.215311
2.837669,0.218729
2.847696,0.222125
2.857724,0.225496
2.867751,0.228845
2.877778,0.232170
2.887805,0.235472
2.897832,0.238750
2.907859,0.242004
2.917886,0.245231
2.927913,0.248432
2.937940,0.251606
2.947967,0.254753
2.957995,0.257874
2.968022,0.260968
2.978049,0.264036
2.988076,0.267077
2.998103,0.270091
3.008130,0.273078
3.018157,0.276038
3.028184,0.278970
3.038211,0.281873
3.048238,0.284749
3.058266,0.287597
3.068293,0.290418
3.078320,0.293210
3.088347,0.295975
3.098374,0.298711
3.108401,0.311362
3.118428,0.351938
3.128455,0.420812
3.138482,0.517983
3.148509,0.643452
3.158537,0.797218
3.168564,0.979283
3.178591,1.189645
3.188618,1.428304
3.198645,1.695262
3.208672,1.979885
3.218699,2.264639
3.228726,2.549263
3.238753,2.833758
3.248780,3.118124
3.258808,3.402361
3.268835,3.686468
3.278862,3.970446
3.288889,4.254295
3.298916,4.538015
3.308943,4.810344
3.318970,5.054399
3.328997,5.270012
3.339024,5.457184
3.349051,5.615916
3.359079,5.746206
3.369106,5.848055
3.379133,5.921464
3.389160,5.966431
3.399187,5.982958
3.409214,5.983051
3.419241,5.983051
3.429268,5.983051
3.439295,5.983051
3.449322,5.983051
3.459350,5.983051
3.469377,5.983051
3.479404,5.983051
3.489431,5.983051
3.499458,5.983051
3.509485,5.983051
3.519512,5.983051
3.529539,5.983051
3.539566,5.983051
3.549593,5.983051
3.559621,5.983051
3.569648,5.983051
3.579675,5.983051
3.589702,5.983051
3.599729,5.983051
3.609756,5.983051
3.619783,5.983051
3.629810,5.983051
3.639837,5.983051
3.649864,5.983051
3.659892,5.983051
3.669919,5.983051
3.679946,5.983051
3.689973,5.983051
3.700000,5.983051
3.710027,5.983051
3.720054,5.983051
3.730081,5.983051
3.740108,5.983051
3.750136,5.983051
3.760163,5.983051
3.770190,5.983051
3.780217,5.983051
3.790244,5.983051
3.800271,5.983051
3.810298,5.983051
3.820325,5.983051
3.830352,5.983051
3.840379,5.983051
3.850407,5.983051
3.860434,5.983051
3.870461,5.983051
3.880488,5.983051
3.890515,5.983051
3.900542,5.983051
3.910569,5.983051
3.920596,5.983051
3.930623,5.983051
3.940650,5.983051
3.950678,5.983051
3.960705,5.983051
3.970732,5.983051
3.980759,5.983051
3.990786,5.983051
4.000813,5.983051
4.010840,5.983051
4.020867,5.983051
4.030894,5.983051
4.040921,5.983051
4.050949,5.983051
4.060976,5.983051
4.071003,5.983051
4.081030,5.983051
4.091057,5.983051
4.101084,5.983051
4.111111,5.983051
4.121138,5.983051
4.131165,5.983051
4.141192,5.983051
4.151220,5.983051
4.161247,5.983051
4.171274,5.983051
4.181301,5.983051
4.191328,5.983051
4.201355,5.983051
4.211382,5.983051
4.221409,5.983051
4.231436,5.983051
4.241463,5.983051
4.251491,5.983051
4.261518,5.983051
4.271545,5.983051
4.281572,5.983051
4.291599,5.983051
4.301626,5.983051
4.311653,5.983051
4.321680,5.983051
4.331707,5.983051
4.341734,5.983051
4.351762,5.983051
4.361789,5.983051
4.371816,5.983051
4.381843,5.983051
4.391870,5.983051
4.401897,5.982336
4.411924,5.955446
4.421951,5.891640
4.431978,5.793599
4.442005,5.664004
4.452033,5.505537
4.462060,5.320877
4.472087,5.112706
4.482114,4.883704
4.492141,4.636552
4.502168,4.373931
4.512195,4.098522
4.522222,3.813006
4.532249,3.520063
4.542276,3.222374
4.552304,2.922620
4.562331,2.623483
4.572358,2.327642
4.582385,2.037778
4.592412,1.756573
4.602439,1.486706
4.612466,1.230860
4.622493,0.991714
4.632520,0.771950
4.642547,0.574249
4.652575,0.401290
4.662602,0.255756
4.672629,0.140326
4.682656,0.057682
4.692683,0.010504
4.702710,0.000000
4.712737,0.000000
4.722764,0.000000
4.732791,0.000000
4.742818,0.000000
4.752846,0.000000
4.762873,0.000000
4.772900,0.000000
4.782927,0.000000
4.792954,0.000000
4.802981,0.000000
4.813008,0.000000
4.823035,0.000000
4.833062,0.000000
4.843089,0.000000
4.853117,0.000000
4.863144,0.000000
4.873171,0.000000
4.883198,0.000000
4.893225,0.000000
4.903252,0.000000
4.913279,0.000000
4.923306,0.000000
4.933333,0.000000
4.943360,0.000000
4.953388,0.000000
4.963415,0.000000
4.973442,0.000000
4.983469,0.000000
4.993496,0.000000
5.003523,0.000000
5.013550,0.000000
5.023577,0.000000
5.033604,0.000000
5.043631,0.000000
5.053659,0.000000
5.063686,0.000000
5.073713,0.000000
5.083740,0.000000
5.093767,0.000000
5.103794,0.000000
5.113821,0.000000
5.123848,0.000000
5.133875,0.000000
5.143902,0.000000
5.153930,0.000000
5.163957,0.000000
5.173984,0.000000
5.184011,0.000000
5.194038,0.000000
5.204065,0.000000
5.214092,0.000000
5.224119,0.000000
5.234146,0.000000
5.244173,0.000000
5.254201,0.000000
5.264228,0.000000
5.274255,0.000000
5.284282,0.000000
5.294309,0.000000
5.304336,0.000000
5.314363,0.000000
5.324390,0.000000
5.334417,0.000000
5.344444,0.000000
5.354472,0.000000
5.364499,0.000000
5.374526,0.000000
5.384553,0.000000
5.394580,0.000000
5.404607,0.000000
5.414634,0.000000
5.424661,0.000000
5.434688,0.000000
5.444715,0.000000
5.454743,0.000000
5.464770,0.000000
5.474797,0.000000
5.484824,0.000000
5.494851,0.000000
5.504878,0.000000
5.514905,0.000000
5.524932,0.000000
5.534959,0.000000
5.544986,0.000000
5.555014,0.000000
5.565041,0.000000
5.575068,0.000000
5.585095,0.000000
5.595122,0.000000
5.605149,0.000000
5.615176,0.000000
5.625203,0.000000
5.635230,0.000000
5.645257,0.000000
5.655285,0.000000
5.665312,0.000000
5.675339,0.000000
5.685366,0.000000
5.695393,0.000000
5.705420,0.000000
5.715447,0.000000
5.725474,0.000000
5.735501,0.000000
5.745528,0.000000
5.755556,0.000000
5.765583,0.000000
5.775610,0.000000
5.785637,0.000000
5.795664,0.000000
5.805691,0.000000
5.815718,0.000000
5.825745,0.000000
5.835772,0.000000
5.845799,0.000000
5.855827,0.000000
5.865854,0.000000
5.875881,0.000000
5.885908,0.000000
5.895935,0.000000
5.905962,0.000000
5.915989,0.000000
5.926016,0.000000
5.936043,0.000000
5.946070,0.000000
5.956098,0.000000
5.966125,0.000000
5.976152,0.000000
5.986179,0.000000
5.996206,0.000000
6.006233,0.000000
6.016260,0.000000
6.026287,0.000000
6.036314,0.000000
6.046341,0.000000
6.056369,0.000000
6.066396,0.000000
6.076423,0.000000
6.086450,0.000000
6.096477,0.000000
6.106504,0.000000
6.116531,0.000000
6.126558,0.000000
6.136585,0.000000
6.146612,0.000000
6.156640,0.000000
6.166667,0.000000
6.176694,0.000000
6.186721,0.000000
6.196748,0.000000
6.206775,0.000000
6.216802,0.000000
6.226829,0.000000
6.236856,0.000000
6.246883,0.000000
6.256911,0.000000
6.266938,0.000000
6.276965,0.000000
6.286992,0.000000
6.297019,0.000000
6.307046,0.000000
6.317073,0.000000
6.327100,0.000000
6.337127,0.000000
6.347154,0.000000
6.357182,0.000000
6.367209,0.000000
6.377236,0.000000
6.387263,0.000000
6.397290,0.000000
6.407317,0.000000
6.417344,0.000000
6.427371,0.000000
6.437398,0.000000
6.447425,0.000000
6.457453,0.000000
6.467480,0.000000
6.477507,0.000000
6.487534,0.000000
6.497561,0.000000
6.507588,0.000000
6.517615,0.000000
6.527642,0.000000
6.537669,0.000000
6.547696,0.000000
6.557724,0.000000
6.567751,0.000000
6.577778,0.000000
6.587805,0.000000
6.597832,0.000000
6.607859,0.000000
6.617886,0.000000
6.627913,0.000000
6.637940,0.000000
6.647967,0.000000
6.657995,0.000000
6.668022,0.000000
6.678049,0.000000
6.688076,0.000000
6.698103,0.000000
6.708130,0.000000
6.718157,0.000000
6.728184,0.000000
6.738211,0.000000
6.748238,0.000000
6.758266,0.000000
6.768293,0.000000
6.778320,0.000000
6.788347,0.000000
6.798374,0.000000
6.808401,0.000000
6.818428,0.000000
6.828455,0.000000
6.838482,0.000000
6.848509,0.000000
6.858537,0.000000
6.868564,0.000000
6.878591,0.000000
6.888618,0.000000
6.898645,0.000000
6.908672,0.000000
6.918699,0.000000
6.928726,0.000000
6.938753,0.000000
6.948780,0.000000
6.958808,0.000000
6.968835,0.000000
6.978862,0.000000
6.988889,0.000000
6.998916,0.000000
7.008943,0.000000
7.018970,0.000000
7.028997,0.000000
7.039024,0.000000
7.049051,0.000000
7.059079,0.000000
7.069106,0.000000
7.079133,0.000000
7.089160,0.000000
7.099187,0.000000
7.109214,0.000000
7.119241,0.000000
7.129268,0.000000
7.139295,0.000000
7.149322,0.000000
7.159350,0.000000
7.169377,0.000000
7.179404,0.000000
7.189431,0.000000
7.199458,0.000000
7.209485,0.000000
7.219512,0.000000
7.229539,0.000000
7.239566,0.000000
7.249593,0.000000
7.259621,0.000000
7.269648,0.000000
7.279675,0.000000
7.289702,0.000000
7.299729,0.000000
7.309756,0.000000
7.319783,0.000000
7.329810,0.000000
7.339837,0.000000
7.349864,0.000000
7.359892,0.000000
7.369919,0.000000
7.379946,0.000000
7.389973,0.000000
7.400000,0.000000


==> figures/data/profile_08_005.csv <==
time,force
0.000000,0.000000
0.010019,0.000000
0.020038,0.000000
0.030056,0.000000
0.040075,0.000000
0.050094,0.000000
0.060113,0.000000
0.070131,0.000000
0.080150,0.000000
0.090169,0.000000
0.100188,0.000000
0.110206,0.000000
0.120225,0.000000
0.130244,0.000000
0.140263,0.000000
0.150281,0.000000
0.160300,0.000000
0.170319,0.000000
0.180338,0.000000
0.190356,0.000000
0.200375,0.000000
0.210394,0.000000
0.220413,0.000000
0.230431,0.000000
0.240450,0.000000
0.250469,0.000000
0.260488,0.000000
0.270506,0.000000
0.280525,0.000000
0.290544,0.000000
0.300563,0.000000
0.310582,0.000000
0.320600,0.000000
0.330619,0.000000
0.340638,0.000000
0.350657,0.000000
0.360675,0.000000
0.370694,0.000000
0.380713,0.000000
0.390732,0.000000
0.400750,0.000000
0.410769,0.000000
0.420788,0.000000
0.430807,0.000000
0.440825,0.000000
0.450844,0.000000
0.460863,0.000000
0.470882,0.000000
0.480900,0.000000
0.490919,0.000000
0.500938,0.000000
0.510957,0.000000
0.520975,0.000000
0.530994,0.000000
0.541013,0.000000
0.551032,0.000000
0.561050,0.000000
0.571069,0.000000
0.581088,0.000000
0.591107,0.000000
0.601126,0.000000
0.611144,0.000000
0.621163,0.000000
0.631182,0.000000
0.641201,0.000000
0.651219,0.000000
0.661238,0.000000
0.671257,0.000000
0.681276,0.000000
0.691294,0.000000
0.701313,0.000000
0.711332,0.000000
0.721351,0.000000
0.731369,0.000000
0.741388,0.000000
0.751407,0.000000
0.761426,0.000000
0.771444,0.000000
0.781463,0.000000
0.791482,0.000000
0.801501,0.000000
0.811519,0.000000
0.821538,0.000000
0.831557,0.000000
0.841576,0.000000
0.851594,0.000000
0.861613,0.000000
0.871632,0.000000
0.881651,0.000000
0.891669,0.000000
0.901688,0.000000
0.911707,0.000000
0.921726,0.000000
0.931745,0.000000
0.941763,0.000000
0.951782,0.000000
0.961801,0.000000
0.971820,0.000000
0.981838,0.000000
0.991857,0.000000
1.001876,0.000000
1.011895,0.000000
1.021913,0.000000
1.031932,0.000000
1.041951,0.000000
1.051970,0.000000
1.061988,0.000000
1.072007,0.000000
1.082026,0.000000
1.092045,0.000000
1.102063,0.000000
1.112082,0.000000
1.122101,0.000000
1.132120,0.000000
1.142138,0.000000
1.152157,0.000000
1.162176,0.000000
1.172195,0.000000
1.182213,0.000000
1.192232,0.000000
1.202251,0.000000
1.212270,0.000000
1.222289,0.000000
1.232307,0.000000
1.242326,0.000000
1.252345,0.000000
1.262364,0.000000
1.272382,0.000000
1.282401,0.000000
1.292420,0.000000
1.302439,0.000000
1.312457,0.000000
1.322476,0.000000
1.332495,0.000000
1.342514,0.000000
1.352532,0.000000
1.362551,0.000000
1.372570,0.000000
1.382589,0.000000
1.392607,0.000000
1.402626,0.000000
1.412645,0.000000
1.422664,0.000000
1.432682,0.000000
1.442701,0.000000
1.452720,0.000000
1.462739,0.000000
1.472757,0.000000
1.482776,0.000000
1.492795,0.000000
1.502814,0.000000
1.512833,0.000000
1.522851,0.000000
1.532870,0.000000
1.542889,0.000000
1.552908,0.000000
1.562926,0.000000
1.572945,0.000000
1.582964,0.000000
1.592983,0.000000
1.603001,0.000000
1.613020,0.000000
1.623039,0.000000
1.633058,0.000000
1.643076,0.000000
1.653095,0.000000
1.663114,0.000000
1.673133,0.000000
1.683151,0.000000
1.693170,0.000000
1.703189,0.000000
1.713208,0.000000
1.723226,0.000000
1.733245,0.000000
1.743264,0.000000
1.753283,0.001131
1.763301,0.005115
1.773320,0.011968
1.783339,0.021691
1.793358,0.034285
1.803377,0.049748
1.813395,0.068081
1.823414,0.089255
1.833433,0.111914
1.843452,0.134826
1.853470,0.157718
1.863489,0.180589
1.873508,0.203440
1.883527,0.226270
1.893545,0.249079
1.903564,0.271868
1.913583,0.294636
1.923602,0.317384
1.933620,0.340099
1.943639,0.362330
1.953658,0.383850
1.963677,0.404660
1.973695,0.424759
1.983714,0.444147
1.993733,0.462825
2.003752,0.480792
2.013770,0.498048
2.023789,0.514593
2.033808,0.530428
2.043827,0.545542
2.053845,0.559948
2.063864,0.573666
2.073883,0.586718
2.083902,0.599129
2.093921,0.615478
2.103939,0.766242
2.113958,1.183981
2.123977,1.726106
2.133996,2.312180
2.144014,2.942203
2.154033,3.616174
2.164052,4.334095
2.174071,5.095963
2.184089,5.901781
2.194108,6.751548
2.204127,7.622600
2.214146,8.421055
2.224164,9.136658
2.234183,9.769411
2.244202,10.319312
2.254221,10.786364
2.264239,11.170564
2.274258,11.471914
2.284277,11.690412
2.294296,11.826060
2.304314,11.893418
2.314333,11.948888
2.324352,11.998101
2.334371,12.041056
2.344389,12.077754
2.354408,12.108195
2.364427,12.132378
2.374446,12.150303
2.384465,12.161971
2.394483,12.167382
2.404502,12.167798
2.414521,12.167798
2.424540,12.167798
2.434558,12.167798
2.444577,12.167798
2.454596,12.167798
2.464615,12.167798
2.474633,12.167798
2.484652,12.167798
2.494671,12.167798
2.504690,12.167798
2.514708,12.167798
2.524727,12.167798
2.534746,12.167798
2.544765,12.167798
2.554783,12.167798
2.564802,12.167798
2.574821,12.167798
2.584840,12.167798
2.594858,12.167798
2.604877,12.167798
2.614896,12.167798
2.624915,12.167798
2.634933,12.167798
2.644952,12.167798
2.654971,12.167798
2.664990,12.167798
2.675008,12.167798
2.685027,12.167798
2.695046,12.167798
2.705065,12.167798
2.715084,12.167798
2.725102,12.167798
2.735121,12.167798
2.745140,12.167798
2.755159,12.167798
2.765177,12.167798
2.775196,12.167798
2.785215,12.167798
2.795234,12.167798
2.805252,12.167798
2.815271,12.167798
2.825290,12.167798
2.835309,12.167798
2.845327,12.167798
2.855346,12.160053
2.865365,12.086275
2.875384,11.938894
2.885402,11.723351
2.895421,11.445084
2.905440,11.109531
2.915459,10.722130
2.925477,10.288319
2.935496,9.813538
2.945515,9.303225
2.955534,8.762818
2.965552,8.197755
2.975571,7.613474
2.985590,7.015415
2.995609,6.409016
3.005628,5.799714
3.015646,5.192949
3.025665,4.594159
3.035684,4.008782
3.045703,3.442256
3.055721,2.900021
3.065740,2.387514
3.075759,1.910173
3.085778,1.473438
3.095796,1.082747
3.105815,0.743537
3.115834,0.461248
3.125853,0.241318
3.135871,0.089185
3.145890,0.010287
3.155909,0.000000
3.165928,0.000000
3.175946,0.000000
3.185965,0.000000
3.195984,0.000000
3.206003,0.000000
3.216021,0.000000
3.226040,0.000000
3.236059,0.000000
3.246078,0.000000
3.256096,0.000000
3.266115,0.000000
3.276134,0.000000
3.286153,0.000000
3.296172,0.000000
3.306190,0.000000
3.316209,0.000000
3.326228,0.000000
3.336247,0.000000
3.346265,0.000000
3.356284,0.000000
3.366303,0.000000
3.376322,0.000000
3.386340,0.000000
3.396359,0.000000
3.406378,0.000000
3.416397,0.000000
3.426415,0.000000
3.436434,0.000000
3.446453,0.000000
3.456472,0.000000
3.466490,0.000000
3.476509,0.000000
3.486528,0.000000
3.496547,0.000000
3.506565,0.000000
3.516584,0.000000
3.526603,0.000000
3.536622,0.000000
3.546640,0.000000
3.556659,0.000000
3.566678,0.000000
3.576697,0.000000
3.586716,0.000000
3.596734,0.000000
3.606753,0.000000
3.616772,0.000000
3.626791,0.000000
3.636809,0.000000
3.646828,0.000000
3.656847,0.000000
3.666866,0.000000
3.676884,0.000000
3.686903,0.000000
3.696922,0.000000
3.706941,0.000000
3.716959,0.000000
3.726978,0.000000
3.736997,0.000000
3.747016,0.000000
3.757034,0.000000
3.767053,0.000000
3.777072,0.000000
3.787091,0.000000
3.797109,0.000000
3.807128,0.000000
3.817147,0.000000
3.827166,0.000000
3.837184,0.000000
3.847203,0.000000
3.857222,0.000000
3.867241,0.000000
3.877260,0.000000
3.887278,0.000000
3.897297,0.000000
3.907316,0.000000
3.917335,0.000000
3.927353,0.000000
3.937372,0.000000
3.947391,0.000000
3.957410,0.000000
3.967428,0.000000
3.977447,0.000000
3.987466,0.000000
3.997485,0.000000
4.007503,0.000000
4.017522,0.000000
4.027541,0.000000
4.037560,0.000000
4.047578,0.000000
4.057597,0.000000
4.067616,0.000000
4.077635,0.000000
4.087653,0.000000
4.097672,0.000000
4.107691,0.000000
4.117710,0.000000
4.127728,0.000000
4.137747,0.000000
4.147766,0.000000
4.157785,0.000000
4.167804,0.000000
4.177822,0.000000
4.187841,0.000000
4.197860,0.000000
4.207879,0.000000
4.217897,0.000000
4.227916,0.000000
4.237935,0.000000
4.247954,0.000000
4.257972,0.000000
4.267991,0.000000
4.278010,0.000000
4.288029,0.000000
4.298047,0.000000
4.308066,0.000000
4.318085,0.000000
4.328104,0.000000
4.338122,0.000000
4.348141,0.000000
4.358160,0.000000
4.368179,0.000000
4.378197,0.000000
4.388216,0.000000
4.398235,0.000000
4.408254,0.000000
4.418272,0.000000
4.428291,0.000000
4.438310,0.000000
4.448329,0.000000
4.458347,0.000000
4.468366,0.000000
4.478385,0.000000
4.488404,0.000000
4.498423,0.000000
4.508441,0.000000
4.518460,0.000000
4.528479,0.000000
4.538498,0.000000
4.548516,0.000000
4.558535,0.000000
4.568554,0.000000
4.578573,0.000000
4.588591,0.000000
4.598610,0.000000
4.608629,0.000000
4.618648,0.000000
4.628666,0.000000
4.638685,0.000000
4.648704,0.000000
4.658723,0.000000
4.668741,0.000000
4.678760,0.000000
4.688779,0.000000
4.698798,0.000000
4.708816,0.000000
4.718835,0.000000
4.728854,0.000000
4.738873,0.000000
4.748891,0.000000
4.758910,0.000000
4.768929,0.000000
4.778948,0.000000
4.788967,0.000000
4.798985,0.000000
4.809004,0.000000
4.819023,0.000000
4.829042,0.000000
4.839060,0.000000
4.849079,0.000000
4.859098,0.000000
4.869117,0.000000
4.879135,0.000000
4.889154,0.000000
4.899173,0.000000
4.909192,0.000000
4.919210,0.000000
4.929229,0.000000
4.939248,0.000000
4.949267,0.000000
4.959285,0.000000
4.969304,0.000000
4.979323,0.000000
4.989342,0.000000
4.999360,0.000000
5.009379,0.000000
5.019398,0.000000
5.029417,0.000000
5.039435,0.000000
5.049454,0.000000
5.059473,0.000000
5.069492,0.000000
5.079511,0.000000
5.089529,0.000000
5.099548,0.000000
5.109567,0.000000
5.119586,0.000000
5.129604,0.000000
5.139623,0.000000
5.149642,0.000000
5.159661,0.000000
5.169679,0.000000
5.179698,0.000000
5.189717,0.000000
5.199736,0.000000
5.209754,0.000000
5.219773,0.000000
5.229792,0.000000
5.239811,0.000000
5.249829,0.000000
5.259848,0.000000
5.269867,0.000000
5.279886,0.000000
5.289904,0.000000
5.299923,0.000000
5.309942,0.000000
5.319961,0.000000
5.329979,0.000000
5.339998,0.000000
5.350017,0.000000
5.360036,0.000000
5.370055,0.000000
5.380073,0.000000
5.390092,0.000000
5.400111,0.000000
5.410130,0.000000
5.420148,0.000000
5.430167,0.000000
5.440186,0.000000
5.450205,0.000000
5.460223,0.000000
5.470242,0.000000
5.480261,0.000000
5.490280,0.000000
5.500298,0.000000
5.510317,0.000000
5.520336,0.000000
5.530355,0.000000
5.540373,0.000000
5.550392,0.000000
5.560411,0.000000
5.570430,0.000000
5.580448,0.000000
5.590467,0.000000
5.600486,0.000000
5.610505,0.000000
5.620523,0.000000
5.630542,0.000000
5.640561,0.000000
5.650580,0.000000
5.660599,0.000000
5.670617,0.000000
5.680636,0.000000
5.690655,0.000000
5.700674,0.000000
5.710692,0.000000
5.720711,0.000000
5.730730,0.000000
5.740749,0.000000
5.750767,0.000000
5.760786,0.000000
5.770805,0.000000
5.780824,0.000000
5.790842,0.000000
5.800861,0.000000
5.810880,0.000000
5.820899,0.000000
5.830917,0.000000
5.840936,0.000000
5.850955,0.000000


==> figures/data/profile_08_006.csv <==
time,force
0.000000,0.000000
0.010021,0.000000
0.020041,0.000000
0.030062,0.000000
0.040082,0.000000
0.050103,0.000000
0.060123,0.000000
0.070144,0.000000
0.080164,0.000000
0.090185,0.000000
0.100205,0.000000
0.110226,0.000000
0.120247,0.000000
0.130267,0.000000
0.140288,0.000000
0.150308,0.000000
0.160329,0.000000
0.170349,0.000000
0.180370,0.000000
0.190390,0.000000
0.200411,0.000000
0.210431,0.000000
0.220452,0.000000
0.230473,0.000000
0.240493,0.000000
0.250514,0.000000
0.260534,0.000000
0.270555,0.000000
0.280575,0.000000
0.290596,0.000000
0.300616,0.000000
0.310637,0.000000
0.320657,0.000000
0.330678,0.000000
0.340698,0.000000
0.350719,0.000000
0.360740,0.000000
0.370760,0.000000
0.380781,0.000000
0.390801,0.000000
0.400822,0.000000
0.410842,0.000000
0.420863,0.000000
0.430883,0.000000
0.440904,0.000000
0.450924,0.000000
0.460945,0.000000
0.470966,0.000000
0.480986,0.000000
0.491007,0.000000
0.501027,0.000000
0.511048,0.000000
0.521068,0.000000
0.531089,0.000000
0.541109,0.000000
0.551130,0.000000
0.561150,0.000000
0.571171,0.000000
0.581192,0.000000
0.591212,0.000000
0.601233,0.000000
0.611253,0.000000
0.621274,0.000000
0.631294,0.000000
0.641315,0.000000
0.651335,0.000000
0.661356,0.000000
0.671376,0.000000
0.681397,0.000000
0.691418,0.000000
0.701438,0.000000
0.711459,0.000000
0.721479,0.000000
0.731500,0.000000
0.741520,0.000000
0.751541,0.000000
0.761561,0.000000
0.771582,0.000000
0.781602,0.000000
0.791623,0.000000
0.801644,0.000000
0.811664,0.000000
0.821685,0.000000
0.831705,0.000000
0.841726,0.000000
0.851746,0.000000
0.861767,0.000000
0.871787,0.000000
0.881808,0.000000
0.891828,0.000000
0.901849,0.000000
0.911869,0.000000
0.921890,0.000000
0.931911,0.000000
0.941931,0.000000
0.951952,0.000000
0.961972,0.000000
0.971993,0.000000
0.982013,0.000000
0.992034,0.000000
1.002054,0.000000
1.012075,0.000000
1.022095,0.000000
1.032116,0.000000
1.042137,0.000000
1.052157,0.000000
1.062178,0.000000
1.072198,0.000000
1.082219,0.000000
1.092239,0.000000
1.102260,0.000000
1.112280,0.000000
1.122301,0.000000
1.132321,0.000000
1.142342,0.000000
1.152363,0.000000
1.162383,0.000000
1.172404,0.000000
1.182424,0.000000
1.192445,0.000000
1.202465,0.000000
1.212486,0.000000
1.222506,0.000000
1.232527,0.000000
1.242547,0.000000
1.252568,0.000000
1.262589,0.000000
1.272609,0.000000
1.282630,0.000000
1.292650,0.000000
1.302671,0.000000
1.312691,0.000000
1.322712,0.000000
1.332732,0.000000
1.342753,0.000000
1.352773,0.000000
1.362794,0.000000
1.372815,0.000000
1.382835,0.000000
1.392856,0.000000
1.402876,0.000000
1.412897,0.000000
1.422917,0.000000
1.432938,0.000000
1.442958,0.000000
1.452979,0.000000
1.462999,0.000000
1.473020,0.000000
1.483040,0.000000
1.493061,0.000000
1.503082,0.000000
1.513102,0.000000
1.523123,0.000000
1.533143,0.000000
1.543164,0.000000
1.553184,0.000000
1.563205,0.000000
1.573225,0.000000
1.583246,0.000000
1.593266,0.000000
1.603287,0.000000
1.613308,0.000000
1.623328,0.000000
1.633349,0.000000
1.643369,0.000000
1.653390,0.000000
1.663410,0.000000
1.673431,0.000000
1.683451,0.000000
1.693472,0.000000
1.703492,0.000000
1.713513,0.000000
1.723534,0.000000
1.733554,0.000000
1.743575,0.000300
1.753595,0.002264
1.763616,0.006058
1.773636,0.011684
1.783657,0.019140
1.793677,0.028427
1.803698,0.039544
1.813718,0.052493
1.823739,0.067213
1.833760,0.082844
1.843780,0.098750
1.853801,0.114815
1.863821,0.131038
1.873842,0.147418
1.883862,0.163957
1.893883,0.180654
1.903903,0.197509
1.913924,0.214522
1.923944,0.231692
1.933965,0.248991
1.943986,0.266040
1.954006,0.282727
1.964027,0.299051
1.974047,0.315012
1.984068,0.330612
1.994088,0.345849
2.004109,0.360723
2.014129,0.375236
2.024150,0.389385
2.034170,0.403168
2.044191,0.416531
2.054211,0.429459
2.064232,0.441954
2.074253,0.454013
2.084273,0.465639
2.094294,0.476835
2.104314,0.487616
2.114335,0.497991
2.124355,0.507967
2.134376,0.517556
2.144396,0.579433
2.154417,0.808526
2.164437,1.224693
2.174458,1.828409
2.184479,2.539575
2.194499,3.229048
2.204520,3.895083
2.214540,4.537680
2.224561,5.156839
2.234581,5.752560
2.244602,6.324843
2.254622,6.873688
2.264643,7.399095
2.274663,7.901064
2.284684,8.369479
2.294705,8.789172
2.304725,9.159993
2.314746,9.481942
2.324766,9.755019
2.334787,9.979225
2.344807,10.154558
2.354828,10.281020
2.364848,10.358611
2.374869,10.387329
2.384889,10.387517
2.394910,10.387517
2.404931,10.387517
2.414951,10.387517
2.424972,10.387517
2.434992,10.387517
2.445013,10.387517
2.455033,10.387517
2.465054,10.387517
2.475074,10.387517
2.485095,10.387517
2.495115,10.387517
2.505136,10.387517
2.515157,10.387517
2.525177,10.387517
2.535198,10.387517
2.545218,10.387517
2.555239,10.387517
2.565259,10.387517
2.575280,10.387517
2.585300,10.387517
2.595321,10.387517
2.605341,10.387517
2.615362,10.387517
2.625382,10.387517
2.635403,10.387517
2.645424,10.387517
2.655444,10.387517
2.665465,10.387517
2.675485,10.387517
2.685506,10.387517
2.695526,10.387517
2.705547,10.387517
2.715567,10.387517
2.725588,10.387517
2.735608,10.387517
2.745629,10.387517
2.755650,10.387517
2.765670,10.387517
2.775691,10.387517
2.785711,10.387517
2.795732,10.387517
2.805752,10.387517
2.815773,10.387517
2.825793,10.387517
2.835814,10.387517
2.845834,10.387517
2.855855,10.387517
2.865876,10.387517
2.875896,10.387517
2.885917,10.387517
2.895937,10.387517
2.905958,10.387517
2.915978,10.387517
2.925999,10.387517
2.936019,10.387517
2.946040,10.387517
2.956060,10.387517
2.966081,10.387517
2.976102,10.387517
2.986122,10.387517
2.996143,10.387517
3.006163,10.387517
3.016184,10.387517
3.026204,10.387517
3.036225,10.382409
3.046245,10.322886
3.056266,10.200263
3.066286,10.019182
3.076307,9.784291
3.086328,9.500233
3.096348,9.171655
3.106369,8.803201
3.116389,8.399516
3.126410,7.965246
3.136430,7.505036
3.146451,7.023531
3.156471,6.525377
3.166492,6.015217
3.176512,5.497699
3.186533,4.977466
3.196554,4.459164
3.206574,3.947439
3.216595,3.446934
3.226615,2.962297
3.236636,2.498171
3.246656,2.059202
3.256677,1.650035
3.266697,1.275316
3.276718,0.939688
3.286738,0.647799
3.296759,0.404293
3.306779,0.213814
3.316800,0.081009
3.326821,0.010522
3.336841,0.000000
3.346862,0.000000
3.356882,0.000000
3.366903,0.000000
3.376923,0.000000
3.386944,0.000000
3.396964,0.000000
3.406985,0.000000
3.417005,0.000000
3.427026,0.000000
3.437047,0.000000
3.447067,0.000000
3.457088,0.000000
3.467108,0.000000
3.477129,0.000000
3.487149,0.000000
3.497170,0.000000
3.507190,0.000000
3.517211,0.000000
3.527231,0.000000
3.537252,0.000000
3.547273,0.000000
3.557293,0.000000
3.567314,0.000000
3.577334,0.000000
3.587355,0.000000
3.597375,0.000000
3.607396,0.000000
3.617416,0.000000
3.627437,0.000000
3.637457,0.000000
3.647478,0.000000
3.657499,0.000000
3.667519,0.000000
3.677540,0.000000
3.687560,0.000000
3.697581,0.000000
3.707601,0.000000
3.717622,0.000000
3.727642,0.000000
3.737663,0.000000
3.747683,0.000000
3.757704,0.000000
3.767725,0.000000
3.777745,0.000000
3.787766,0.000000
3.797786,0.000000
3.807807,0.000000
3.817827,0.000000
3.827848,0.000000
3.837868,0.000000
3.847889,0.000000
3.857909,0.000000
3.867930,0.000000
3.877950,0.000000
3.887971,0.000000
3.897992,0.000000
3.908012,0.000000
3.918033,0.000000
3.928053,0.000000
3.938074,0.000000
3.948094,0.000000
3.958115,0.000000
3.968135,0.000000
3.978156,0.000000
3.988176,0.000000
3.998197,0.000000
4.008218,0.000000
4.018238,0.000000
4.028259,0.000000
4.038279,0.000000
4.048300,0.000000
4.058320,0.000000
4.068341,0.000000
4.078361,0.000000
4.088382,0.000000
4.098402,0.000000
4.108423,0.000000
4.118444,0.000000
4.128464,0.000000
4.138485,0.000000
4.148505,0.000000
4.158526,0.000000
4.168546,0.000000
4.178567,0.000000
4.188587,0.000000
4.198608,0.000000
4.208628,0.000000
4.218649,0.000000
4.228670,0.000000
4.238690,0.000000
4.248711,0.000000
4.258731,0.000000
4.268752,0.000000
4.278772,0.000000
4.288793,0.000000
4.298813,0.000000
4.308834,0.000000
4.318854,0.000000
4.328875,0.000000
4.338896,0.000000
4.348916,0.000000
4.358937,0.000000
4.368957,0.000000
4.378978,0.000000
4.388998,0.000000
4.399019,0.000000
4.409039,0.000000
4.419060,0.000000
4.429080,0.000000
4.439101,0.000000
4.449121,0.000000
4.459142,0.000000
4.469163,0.000000
4.479183,0.000000
4.489204,0.000000
4.499224,0.000000
4.509245,0.000000
4.519265,0.000000
4.529286,0.000000
4.539306,0.000000
4.549327,0.000000
4.559347,0.000000
4.569368,0.000000
4.579389,0.000000
4.589409,0.000000
4.599430,0.000000
4.609450,0.000000
4.619471,0.000000
4.629491,0.000000
4.639512,0.000000
4.649532,0.000000
4.659553,0.000000
4.669573,0.000000
4.679594,0.000000
4.689615,0.000000
4.699635,0.000000
4.709656,0.000000
4.719676,0.000000
4.729697,0.000000
4.739717,0.000000
4.749738,0.000000
4.759758,0.000000
4.769779,0.000000
4.779799,0.000000
4.789820,0.000000
4.799841,0.000000
4.809861,0.000000
4.819882,0.000000
4.829902,0.000000
4.839923,0.000000
4.849943,0.000000
4.859964,0.000000
4.869984,0.000000
4.880005,0.000000
4.890025,0.000000
4.900046,0.000000
4.910067,0.000000
4.920087,0.000000
4.930108,0.000000
4.940128,0.000000
4.950149,0.000000
4.960169,0.000000
4.970190,0.000000
4.980210,0.000000
4.990231,0.000000
5.000251,0.000000
5.010272,0.000000
5.020292,0.000000
5.030313,0.000000
5.040334,0.000000
5.050354,0.000000
5.060375,0.000000
5.070395,0.000000
5.080416,0.000000
5.090436,0.000000
5.100457,0.000000
5.110477,0.000000
5.120498,0.000000
5.130518,0.000000
5.140539,0.000000
5.150560,0.000000
5.160580,0.000000
5.170601,0.000000
5.180621,0.000000
5.190642,0.000000
5.200662,0.000000
5.210683,0.000000
5.220703,0.000000
5.230724,0.000000
5.240744,0.000000
5.250765,0.000000
5.260786,0.000000
5.270806,0.000000
5.280827,0.000000
5.290847,0.000000
5.300868,0.000000
5.310888,0.000000
5.320909,0.000000
5.330929,0.000000
5.340950,0.000000
5.350970,0.000000
5.360991,0.000000
5.371012,0.000000
5.381032,0.000000
5.391053,0.000000
5.401073,0.000000
5.411094,0.000000
5.421114,0.000000
5.431135,0.000000
5.441155,0.000000
5.451176,0.000000
5.461196,0.000000
5.471217,0.000000
5.481238,0.000000
5.491258,0.000000
5.501279,0.000000
5.511299,0.000000
5.521320,0.000000
5.531340,0.000000
5.541361,0.000000
5.551381,0.000000
5.561402,0.000000
5.571422,0.000000
5.581443,0.000000
5.591463,0.000000
5.601484,0.000000
5.611505,0.000000
5.621525,0.000000
5.631546,0.000000
5.641566,0.000000
5.651587,0.000000
5.661607,0.000000
5.671628,0.000000
5.681648,0.000000
5.691669,0.000000
5.701689,0.000000
5.711710,0.000000
5.721731,0.000000
5.731751,0.000000
5.741772,0.000000
5.751792,0.000000
5.761813,0.000000
5.771833,0.000000
5.781854,0.000000
5.791874,0.000000
5.801895,0.000000
5.811915,0.000000
5.821936,0.000000
5.831957,0.000000
5.841977,0.000000
5.851998,0.000000
5.862018,0.000000
5.872039,0.000000
5.882059,0.000000
5.892080,0.000000
5.902100,0.000000
5.912121,0.000000
5.922141,0.000000
5.932162,0.000000
5.942183,0.000000
5.952203,0.000000
5.962224,0.000000
5.972244,0.000000
5.982265,0.000000
5.992285,0.000000
6.002306,0.000000
6.012326,0.000000
6.022347,0.000000
6.032367,0.000000


==> figures/data/profile_08_01.csv <==
time,force
0.000000,0.000000
0.010026,0.000000
0.020053,0.000000
0.030079,0.000000
0.040106,0.000000
0.050132,0.000000
0.060159,0.000000
0.070185,0.000000
0.080212,0.000000
0.090238,0.000000
0.100265,0.000000
0.110291,0.000000
0.120318,0.000000
0.130344,0.000000
0.140371,0.000000
0.150397,0.000000
0.160424,0.000000
0.170450,0.000000
0.180477,0.000000
0.190503,0.000000
0.200530,0.000000
0.210556,0.000000
0.220583,0.000000
0.230609,0.000000
0.240636,0.000000
0.250662,0.000000
0.260688,0.000000
0.270715,0.000000
0.280741,0.000000
0.290768,0.000000
0.300794,0.000000
0.310821,0.000000
0.320847,0.000000
0.330874,0.000000
0.340900,0.000000
0.350927,0.000000
0.360953,0.000000
0.370980,0.000000
0.381006,0.000000
0.391033,0.000000
0.401059,0.000000
0.411086,0.000000
0.421112,0.000000
0.431139,0.000000
0.441165,0.000000
0.451192,0.000000
0.461218,0.000000
0.471245,0.000000
0.481271,0.000000
0.491298,0.000000
0.501324,0.000000
0.511350,0.000000
0.521377,0.000000
0.531403,0.000000
0.541430,0.000000
0.551456,0.000000
0.561483,0.000000
0.571509,0.000000
0.581536,0.000000
0.591562,0.000000
0.601589,0.000000
0.611615,0.000000
0.621642,0.000000
0.631668,0.000000
0.641695,0.000000
0.651721,0.000000
0.661748,0.000000
0.671774,0.000000
0.681801,0.000000
0.691827,0.000000
0.701854,0.000000
0.711880,0.000000
0.721907,0.000000
0.731933,0.000000
0.741959,0.000000
0.751986,0.000000
0.762012,0.000000
0.772039,0.000000
0.782065,0.000000
0.792092,0.000000
0.802118,0.000000
0.812145,0.000000
0.822171,0.000000
0.832198,0.000000
0.842224,0.000000
0.852251,0.000000
0.862277,0.000000
0.872304,0.000000
0.882330,0.000000
0.892357,0.000000
0.902383,0.000000
0.912410,0.000000
0.922436,0.000000
0.932463,0.000000
0.942489,0.000000
0.952516,0.000000
0.962542,0.000000
0.972569,0.000000
0.982595,0.000000
0.992621,0.000000
1.002648,0.000000
1.012674,0.000000
1.022701,0.000000
1.032727,0.000000
1.042754,0.000000
1.052780,0.000000
1.062807,0.000000
1.072833,0.000000
1.082860,0.000000
1.092886,0.000000
1.102913,0.000000
1.112939,0.000000
1.122966,0.000000
1.132992,0.000000
1.143019,0.000000
1.153045,0.000000
1.163072,0.000000
1.173098,0.000000
1.183125,0.000000
1.193151,0.000000
1.203178,0.000000
1.213204,0.000000
1.223231,0.000000
1.233257,0.000000
1.243283,0.000000
1.253310,0.000000
1.263336,0.000000
1.273363,0.000000
1.283389,0.000000
1.293416,0.000000
1.303442,0.000000
1.313469,0.000000
1.323495,0.000000
1.333522,0.000000
1.343548,0.000000
1.353575,0.000000
1.363601,0.000000
1.373628,0.000000
1.383654,0.000000
1.393681,0.000000
1.403707,0.000000
1.413734,0.000000
1.423760,0.000000
1.433787,0.000000
1.443813,0.000000
1.453840,0.000000
1.463866,0.000000
1.473893,0.000000
1.483919,0.000000
1.493945,0.000000
1.503972,0.000000
1.513998,0.000000
1.524025,0.000000
1.534051,0.000000
1.544078,0.000000
1.554104,0.000000
1.564131,0.000000
1.574157,0.000000
1.584184,0.000000
1.594210,0.000000
1.604237,0.000000
1.614263,0.000000
1.624290,0.000000
1.634316,0.000000
1.644343,0.000041
1.654369,0.000453
1.664396,0.001306
1.674422,0.002601
1.684449,0.004338
1.694475,0.006517
1.704502,0.009138
1.714528,0.012182
1.724554,0.015531
1.734581,0.019164
1.744607,0.023081
1.754634,0.027282
1.764660,0.031767
1.774687,0.036502
1.784713,0.041394
1.794740,0.046440
1.804766,0.051639
1.814793,0.056991
1.824819,0.062495
1.834846,0.068153
1.844872,0.073963
1.854899,0.079927
1.864925,0.086043
1.874952,0.092281
1.884978,0.098562
1.895005,0.104884
1.905031,0.111245
1.915058,0.117647
1.925084,0.124089
1.935111,0.130571
1.945137,0.137093
1.955164,0.143656
1.965190,0.150258
1.975216,0.156881
1.985243,0.163482
1.995269,0.170059
2.005296,0.176612
2.015322,0.183141
2.025349,0.189646
2.035375,0.196127
2.045402,0.202584
2.055428,0.209017
2.065455,0.215426
2.075481,0.221800
2.085508,0.228118
2.095534,0.234379
2.105561,0.240582
2.115587,0.246728
2.125614,0.252817
2.135640,0.258849
2.145667,0.264823
2.155693,0.270741
2.165720,0.276601
2.175746,0.282400
2.185773,0.288130
2.195799,0.293790
2.205826,0.299377
2.215852,0.304892
2.225878,0.310334
2.235905,0.315704
2.245931,0.321001
2.255958,0.326226
2.265984,0.331378
2.276011,0.336457
2.286037,0.341465
2.296064,0.346399
2.306090,0.351259
2.316117,0.356046
2.326143,0.360759
2.336170,0.365398
2.346196,0.369964
2.356223,0.374456
2.366249,0.378874
2.376276,0.383218
2.386302,0.387489
2.396329,0.439708
2.406355,0.586221
2.416382,0.787698
2.426408,1.043740
2.436435,1.354347
2.446461,1.719518
2.456488,2.139254
2.466514,2.613554
2.476540,3.142419
2.486567,3.725849
2.496593,4.363843
2.506620,5.005202
2.516646,5.579822
2.526673,6.087285
2.536699,6.527591
2.546726,6.900740
2.556752,7.206733
2.566779,7.445568
2.576805,7.617247
2.586832,7.721769
2.596858,7.759134
2.606885,7.759241
2.616911,7.759241
2.626938,7.759241
2.636964,7.759241
2.646991,7.759241
2.657017,7.759241
2.667044,7.759241
2.677070,7.759241
2.687097,7.759241
2.697123,7.759241
2.707150,7.759241
2.717176,7.759241
2.727202,7.759241
2.737229,7.759241
2.747255,7.759241
2.757282,7.759241
2.767308,7.759241
2.777335,7.759241
2.787361,7.759241
2.797388,7.759241
2.807414,7.759241
2.817441,7.759241
2.827467,7.759241
2.837494,7.759241
2.847520,7.759241
2.857547,7.759241
2.867573,7.759241
2.877600,7.759241
2.887626,7.759241
2.897653,7.759241
2.907679,7.759241
2.917706,7.759241
2.927732,7.759241
2.937759,7.759241
2.947785,7.759241
2.957811,7.759241
2.967838,7.759241
2.977864,7.759241
2.987891,7.759241
2.997917,7.759241
3.007944,7.759241
3.017970,7.759241
3.027997,7.759241
3.038023,7.759241
3.048050,7.759241
3.058076,7.759241
3.068103,7.759241
3.078129,7.759241
3.088156,7.759241
3.098182,7.759241
3.108209,7.759241
3.118235,7.759241
3.128262,7.759241
3.138288,7.759241
3.148315,7.759241
3.158341,7.759241
3.168368,7.759241
3.178394,7.759241
3.188421,7.759241
3.198447,7.759241
3.208473,7.759241
3.218500,7.759241
3.228526,7.759241
3.238553,7.759241
3.248579,7.759241
3.258606,7.759241
3.268632,7.759241
3.278659,7.759241
3.288685,7.759241
3.298712,7.759241
3.308738,7.759241
3.318765,7.759241
3.328791,7.759241
3.338818,7.759241
3.348844,7.759241
3.358871,7.759241
3.368897,7.759241
3.378924,7.759241
3.388950,7.759241
3.398977,7.759241
3.409003,7.759241
3.419030,7.759241
3.429056,7.759241
3.439083,7.759241
3.449109,7.759241
3.459135,7.759241
3.469162,7.759241
3.479188,7.759241
3.489215,7.759241
3.499241,7.759241
3.509268,7.759241
3.519294,7.759241
3.529321,7.759241
3.539347,7.759241
3.549374,7.759241
3.559400,7.759241
3.569427,7.759241
3.579453,7.759241
3.589480,7.759241
3.599506,7.758124
3.609533,7.722337
3.619559,7.638745
3.629586,7.510825
3.639612,7.342052
3.649639,7.135902
3.659665,6.895852
3.669692,6.625378
3.679718,6.327955
3.689745,6.007059
3.699771,5.666167
3.709797,5.308755
3.719824,4.938299
3.729850,4.558274
3.739877,4.172157
3.749903,3.783423
3.759930,3.395549
3.769956,3.012011
3.779983,2.636285
3.790009,2.271846
3.800036,1.922171
3.810062,1.590736
3.820089,1.281017
3.830115,0.996489
3.840142,0.740630
3.850168,0.516914
3.860195,0.328818
3.870221,0.179818
3.880248,0.073391
3.890274,0.013011
3.900301,0.000000
3.910327,0.000000
3.920354,0.000000
3.930380,0.000000
3.940406,0.000000
3.950433,0.000000
3.960459,0.000000
3.970486,0.000000
3.980512,0.000000
3.990539,0.000000
4.000565,0.000000
4.010592,0.000000
4.020618,0.000000
4.030645,0.000000
4.040671,0.000000
4.050698,0.000000
4.060724,0.000000
4.070751,0.000000
4.080777,0.000000
4.090804,0.000000
4.100830,0.000000
4.110857,0.000000
4.120883,0.000000
4.130910,0.000000
4.140936,0.000000
4.150963,0.000000
4.160989,0.000000
4.171016,0.000000
4.181042,0.000000
4.191068,0.000000
4.201095,0.000000
4.211121,0.000000
4.221148,0.000000
4.231174,0.000000
4.241201,0.000000
4.251227,0.000000
4.261254,0.000000
4.271280,0.000000
4.281307,0.000000
4.291333,0.000000
4.301360,0.000000
4.311386,0.000000
4.321413,0.000000
4.331439,0.000000
4.341466,0.000000
4.351492,0.000000
4.361519,0.000000
4.371545,0.000000
4.381572,0.000000
4.391598,0.000000
4.401625,0.000000
4.411651,0.000000
4.421678,0.000000
4.431704,0.000000
4.441730,0.000000
4.451757,0.000000
4.461783,0.000000
4.471810,0.000000
4.481836,0.000000
4.491863,0.000000
4.501889,0.000000
4.511916,0.000000
4.521942,0.000000
4.531969,0.000000
4.541995,0.000000
4.552022,0.000000
4.562048,0.000000
4.572075,0.000000
4.582101,0.000000
4.592128,0.000000
4.602154,0.000000
4.612181,0.000000
4.622207,0.000000
4.632234,0.000000
4.642260,0.000000
4.652287,0.000000
4.662313,0.000000
4.672340,0.000000
4.682366,0.000000
4.692392,0.000000
4.702419,0.000000
4.712445,0.000000
4.722472,0.000000
4.732498,0.000000
4.742525,0.000000
4.752551,0.000000
4.762578,0.000000
4.772604,0.000000
4.782631,0.000000
4.792657,0.000000
4.802684,0.000000
4.812710,0.000000
4.822737,0.000000
4.832763,0.000000
4.842790,0.000000
4.852816,0.000000
4.862843,0.000000
4.872869,0.000000
4.882896,0.000000
4.892922,0.000000
4.902949,0.000000
4.912975,0.000000
4.923002,0.000000
4.933028,0.000000
4.943054,0.000000
4.953081,0.000000
4.963107,0.000000
4.973134,0.000000
4.983160,0.000000
4.993187,0.000000
5.003213,0.000000
5.013240,0.000000
5.023266,0.000000
5.033293,0.000000
5.043319,0.000000
5.053346,0.000000
5.063372,0.000000
5.073399,0.000000
5.083425,0.000000
5.093452,0.000000
5.103478,0.000000
5.113505,0.000000
5.123531,0.000000
5.133558,0.000000
5.143584,0.000000
5.153611,0.000000
5.163637,0.000000
5.173663,0.000000
5.183690,0.000000
5.193716,0.000000
5.203743,0.000000
5.213769,0.000000
5.223796,0.000000
5.233822,0.000000
5.243849,0.000000
5.253875,0.000000
5.263902,0.000000
5.273928,0.000000
5.283955,0.000000
5.293981,0.000000
5.304008,0.000000
5.314034,0.000000
5.324061,0.000000
5.334087,0.000000
5.344114,0.000000
5.354140,0.000000
5.364167,0.000000
5.374193,0.000000
5.384220,0.000000
5.394246,0.000000
5.404273,0.000000
5.414299,0.000000
5.424325,0.000000
5.434352,0.000000
5.444378,0.000000
5.454405,0.000000
5.464431,0.000000
5.474458,0.000000
5.484484,0.000000
5.494511,0.000000
5.504537,0.000000
5.514564,0.000000
5.524590,0.000000
5.534617,0.000000
5.544643,0.000000
5.554670,0.000000
5.564696,0.000000
5.574723,0.000000
5.584749,0.000000
5.594776,0.000000
5.604802,0.000000
5.614829,0.000000
5.624855,0.000000
5.634882,0.000000
5.644908,0.000000
5.654935,0.000000
5.664961,0.000000
5.674987,0.000000
5.685014,0.000000
5.695040,0.000000
5.705067,0.000000
5.715093,0.000000
5.725120,0.000000
5.735146,0.000000
5.745173,0.000000
5.755199,0.000000
5.765226,0.000000
5.775252,0.000000
5.785279,0.000000
5.795305,0.000000
5.805332,0.000000
5.815358,0.000000
5.825385,0.000000
5.835411,0.000000
5.845438,0.000000
5.855464,0.000000
5.865491,0.000000
5.875517,0.000000
5.885544,0.000000
5.895570,0.000000
5.905597,0.000000
5.915623,0.000000
5.925649,0.000000
5.935676,0.000000
5.945702,0.000000
5.955729,0.000000
5.965755,0.000000
5.975782,0.000000
5.985808,0.000000
5.995835,0.000000
6.005861,0.000000
6.015888,0.000000
6.025914,0.000000
6.035941,0.000000
6.045967,0.000000
6.055994,0.000000
6.066020,0.000000
6.076047,0.000000
6.086073,0.000000
6.096100,0.000000
6.106126,0.000000
6.116153,0.000000
6.126179,0.000000
6.136206,0.000000
6.146232,0.000000
6.156258,0.000000
6.166285,0.000000
6.176311,0.000000
6.186338,0.000000
6.196364,0.000000
6.206391,0.000000
6.216417,0.000000
6.226444,0.000000
6.236470,0.000000
6.246497,0.000000
6.256523,0.000000
6.266550,0.000000
6.276576,0.000000
6.286603,0.000000
6.296629,0.000000
6.306656,0.000000
6.316682,0.000000
6.326709,0.000000
6.336735,0.000000
6.346762,0.000000
6.356788,0.000000
6.366815,0.000000
6.376841,0.000000
6.386868,0.000000
6.396894,0.000000
6.406920,0.000000
6.416947,0.000000
6.426973,0.000000
6.437000,0.000000
6.447026,0.000000
6.457053,0.000000
6.467079,0.000000
6.477106,0.000000
6.487132,0.000000
6.497159,0.000000
6.507185,0.000000
6.517212,0.000000
6.527238,0.000000
6.537265,0.000000
6.547291,0.000000
6.557318,0.000000
6.567344,0.000000
6.577371,0.000000
6.587397,0.000000
6.597424,0.000000


==> figures/data/profile_08_025.csv <==
time,force
0.000000,0.000000
0.010025,0.000000
0.020051,0.000000
0.030076,0.000000
0.040101,0.000000
0.050126,0.000000
0.060152,0.000000
0.070177,0.000000
0.080202,0.000000
0.090227,0.000000
0.100253,0.000000
0.110278,0.000000
0.120303,0.000000
0.130328,0.000000
0.140354,0.000000
0.150379,0.000000
0.160404,0.000000
0.170429,0.000000
0.180455,0.000000
0.190480,0.000000
0.200505,0.000000
0.210531,0.000000
0.220556,0.000000
0.230581,0.000000
0.240606,0.000000
0.250632,0.000000
0.260657,0.000000
0.270682,0.000000
0.280707,0.000000
0.290733,0.000000
0.300758,0.000000
0.310783,0.000000
0.320808,0.000000
0.330834,0.000000
0.340859,0.000000
0.350884,0.000000
0.360909,0.000000
0.370935,0.000000
0.380960,0.000000
0.390985,0.000000
0.401011,0.000000
0.411036,0.000000
0.421061,0.000000
0.431086,0.000000
0.441112,0.000000
0.451137,0.000000
0.461162,0.000000
0.471187,0.000000
0.481213,0.000000
0.491238,0.000000
0.501263,0.000000
0.511288,0.000000
0.521314,0.000000
0.531339,0.000000
0.541364,0.000000
0.551389,0.000000
0.561415,0.000000
0.571440,0.000000
0.581465,0.000000
0.591491,0.000000
0.601516,0.000000
0.611541,0.000000
0.621566,0.000000
0.631592,0.000000
0.641617,0.000000
0.651642,0.000000
0.661667,0.000000
0.671693,0.000000
0.681718,0.000000
0.691743,0.000000
0.701768,0.000000
0.711794,0.000000
0.721819,0.000000
0.731844,0.000000
0.741869,0.000000
0.751895,0.000000
0.761920,0.000000
0.771945,0.000000
0.781971,0.000000
0.791996,0.000000
0.802021,0.000000
0.812046,0.000000
0.822072,0.000000
0.832097,0.000000
0.842122,0.000000
0.852147,0.000000
0.862173,0.000000
0.872198,0.000000
0.882223,0.000000
0.892248,0.000000
0.902274,0.000000
0.912299,0.000000
0.922324,0.000000
0.932349,0.000000
0.942375,0.000000
0.952400,0.000000
0.962425,0.000000
0.972451,0.000000
0.982476,0.000000
0.992501,0.000000
1.002526,0.000000
1.012552,0.000000
1.022577,0.000000
1.032602,0.000000
1.042627,0.000000
1.052653,0.000000
1.062678,0.000000
1.072703,0.000000
1.082728,0.000000
1.092754,0.000000
1.102779,0.000000
1.112804,0.000000
1.122829,0.000000
1.132855,0.000000
1.142880,0.000000
1.152905,0.000000
1.162931,0.000000
1.172956,0.000000
1.182981,0.000000
1.193006,0.000000
1.203032,0.000000
1.213057,0.000000
1.223082,0.000000
1.233107,0.000000
1.243133,0.000000
1.253158,0.000000
1.263183,0.000000
1.273208,0.000000
1.283234,0.000000
1.293259,0.000000
1.303284,0.000000
1.313309,0.000000
1.323335,0.000000
1.333360,0.000000
1.343385,0.000000
1.353411,0.000000
1.363436,0.000000
1.373461,0.000000
1.383486,0.000000
1.393512,0.000000
1.403537,0.000000
1.413562,0.000000
1.423587,0.000000
1.433613,0.000000
1.443638,0.000000
1.453663,0.000000
1.463688,0.000000
1.473714,0.000000
1.483739,0.000000
1.493764,0.000000
1.503790,0.000000
1.513815,0.000000
1.523840,0.000000
1.533865,0.000000
1.543891,0.000000
1.553916,0.000000
1.563941,0.000000
1.573966,0.000000
1.583992,0.000000
1.594017,0.000000
1.604042,0.000000
1.614067,0.000000
1.624093,0.000000
1.634118,0.000000
1.644143,0.000000
1.654168,0.000000
1.664194,0.000000
1.674219,0.000000
1.684244,0.000000
1.694270,0.000000
1.704295,0.000000
1.714320,0.000000
1.724345,0.000000
1.734371,0.000051
1.744396,0.000322
1.754421,0.000825
1.764446,0.001561
1.774472,0.002530
1.784497,0.003731
1.794522,0.005164
1.804547,0.006831
1.814573,0.008729
1.824598,0.010860
1.834623,0.013202
1.844648,0.015687
1.854674,0.018312
1.864699,0.021076
1.874724,0.023979
1.884750,0.027022
1.894775,0.030204
1.904800,0.033525
1.914825,0.036986
1.924851,0.040585
1.934876,0.044308
1.944901,0.048107
1.954926,0.051980
1.964952,0.055928
1.974977,0.059949
1.985002,0.064045
1.995027,0.068214
2.005053,0.072458
2.015078,0.076776
2.025103,0.081168
2.035128,0.085622
2.045154,0.090107
2.055179,0.094621
2.065204,0.099164
2.075230,0.103737
2.085255,0.108340
2.095280,0.112972
2.105305,0.117633
2.115331,0.122324
2.125356,0.127044
2.135381,0.131785
2.145406,0.136526
2.155432,0.141268
2.165457,0.146008
2.175482,0.150749
2.185507,0.155489
2.195533,0.160229
2.205558,0.164969
2.215583,0.169708
2.225608,0.174447
2.235634,0.179180
2.245659,0.183894
2.255684,0.188589
2.265710,0.193264
2.275735,0.197920
2.285760,0.202557
2.295785,0.207175
2.305811,0.211773
2.315836,0.216352
2.325861,0.220911
2.335886,0.225448
2.345912,0.229954
2.355937,0.234430
2.365962,0.238875
2.375987,0.243289
2.386013,0.247672
2.396038,0.252025
2.406063,0.256347
2.416088,0.260639
2.426114,0.264900
2.436139,0.269128
2.446164,0.273320
2.456190,0.277474
2.466215,0.281593
2.476240,0.285674
2.486265,0.289719
2.496291,0.293727
2.506316,0.297698
2.516341,0.301633
2.526366,0.305531
2.536392,0.309392
2.546417,0.313213
2.556442,0.316995
2.566467,0.320739
2.576493,0.324443
2.586518,0.328108
2.596543,0.331734
2.606568,0.335321
2.616594,0.338869
2.626619,0.342378
2.636644,0.345848
2.646670,0.349279
2.656695,0.352671
2.666720,0.356024
2.676745,0.359338
2.686771,0.362612
2.696796,0.365848
2.706821,0.369045
2.716846,0.372203
2.726872,0.375321
2.736897,0.393343
2.746922,0.446786
2.756947,0.535775
2.766973,0.660309
2.776998,0.820388
2.787023,1.016013
2.797048,1.247183
2.807074,1.513899
2.817099,1.816160
2.827124,2.153967
2.837150,2.511496
2.847175,2.868941
2.857200,3.226241
2.867225,3.583394
2.877251,3.940403
2.887276,4.297265
2.897301,4.653982
2.907326,5.010554
2.917352,5.366980
2.927377,5.723260
2.937402,6.062773
2.947427,6.366596
2.957453,6.634708
2.967478,6.867110
2.977503,7.063802
2.987528,7.224783
2.997554,7.350054
3.007579,7.439615
3.017604,7.493466
3.027630,7.511606
3.037655,7.511607
3.047680,7.511607
3.057705,7.511607
3.067731,7.511607
3.077756,7.511607
3.087781,7.511607
3.097806,7.511607
3.107832,7.511607
3.117857,7.511607
3.127882,7.511607
3.137907,7.511607
3.147933,7.511607
3.157958,7.511607
3.167983,7.511607
3.178008,7.511607
3.188034,7.511607
3.198059,7.511607
3.208084,7.511607
3.218110,7.511607
3.228135,7.511607
3.238160,7.511607
3.248185,7.511607
3.258211,7.511607
3.268236,7.511607
3.278261,7.511607
3.288286,7.511607
3.298312,7.511607
3.308337,7.511607
3.318362,7.511607
3.328387,7.511607
3.338413,7.511607
3.348438,7.511607
3.358463,7.511607
3.368488,7.511607
3.378514,7.511607
3.388539,7.511607
3.398564,7.511607
3.408590,7.511607
3.418615,7.511607
3.428640,7.511607
3.438665,7.511607
3.448691,7.511607
3.458716,7.511607
3.468741,7.511607
3.478766,7.511607
3.488792,7.511607
3.498817,7.511607
3.508842,7.511607
3.518867,7.511607
3.528893,7.511607
3.538918,7.511607
3.548943,7.511607
3.558968,7.511607
3.568994,7.511607
3.579019,7.511607
3.589044,7.511607
3.599070,7.511607
3.609095,7.511607
3.619120,7.511607
3.629145,7.511607
3.639171,7.511607
3.649196,7.511607
3.659221,7.511607
3.669246,7.511607
3.679272,7.511607
3.689297,7.511607
3.699322,7.511607
3.709347,7.511607
3.719373,7.511607
3.729398,7.511607
3.739423,7.511607
3.749448,7.511607
3.759474,7.511607
3.769499,7.511607
3.779524,7.511607
3.789550,7.511607
3.799575,7.511607
3.809600,7.511607
3.819625,7.511607
3.829651,7.511607
3.839676,7.511607
3.849701,7.511607
3.859726,7.511607
3.869752,7.511607
3.879777,7.511607
3.889802,7.511607
3.899827,7.511607
3.909853,7.511607
3.919878,7.511607
3.929903,7.511607
3.939928,7.511607
3.949954,7.511607
3.959979,7.511607
3.970004,7.511607
3.980030,7.511607
3.990055,7.511607
4.000080,7.511607
4.010105,7.511607
4.020131,7.511607
4.030156,7.510117
4.040181,7.473741
4.050206,7.391220
4.060232,7.265916
4.070257,7.101194
4.080282,6.900418
4.090307,6.666951
4.100333,6.404157
4.110358,6.115401
4.120383,5.804045
4.130408,5.473454
4.140434,5.126992
4.150459,4.768022
4.160484,4.399909
4.170510,4.026016
4.180535,3.649707
4.190560,3.274346
4.200585,2.903297
4.210611,2.539923
4.220636,2.187589
4.230661,1.849659
4.240686,1.529495
4.250712,1.230463
4.260737,0.955926
4.270762,0.709248
4.280787,0.493792
4.290813,0.312923
4.300838,0.170004
4.310863,0.068400
4.320889,0.011473
4.330914,0.000000
4.340939,0.000000
4.350964,0.000000
4.360990,0.000000
4.371015,0.000000
4.381040,0.000000
4.391065,0.000000
4.401091,0.000000
4.411116,0.000000
4.421141,0.000000
4.431166,0.000000
4.441192,0.000000
4.451217,0.000000
4.461242,0.000000
4.471267,0.000000
4.481293,0.000000
4.491318,0.000000
4.501343,0.000000
4.511369,0.000000
4.521394,0.000000
4.531419,0.000000
4.541444,0.000000
4.551470,0.000000
4.561495,0.000000
4.571520,0.000000
4.581545,0.000000
4.591571,0.000000
4.601596,0.000000
4.611621,0.000000
4.621646,0.000000
4.631672,0.000000
4.641697,0.000000
4.651722,0.000000
4.661747,0.000000
4.671773,0.000000
4.681798,0.000000
4.691823,0.000000
4.701849,0.000000
4.711874,0.000000
4.721899,0.000000
4.731924,0.000000
4.741950,0.000000
4.751975,0.000000
4.762000,0.000000
4.772025,0.000000
4.782051,0.000000
4.792076,0.000000
4.802101,0.000000
4.812126,0.000000
4.822152,0.000000
4.832177,0.000000
4.842202,0.000000
4.852227,0.000000
4.862253,0.000000
4.872278,0.000000
4.882303,0.000000
4.892329,0.000000
4.902354,0.000000
4.912379,0.000000
4.922404,0.000000
4.932430,0.000000
4.942455,0.000000
4.952480,0.000000
4.962505,0.000000
4.972531,0.000000
4.982556,0.000000
4.992581,0.000000
5.002606,0.000000
5.012632,0.000000
5.022657,0.000000
5.032682,0.000000
5.042707,0.000000
5.052733,0.000000
5.062758,0.000000
5.072783,0.000000
5.082809,0.000000
5.092834,0.000000
5.102859,0.000000
5.112884,0.000000
5.122910,0.000000
5.132935,0.000000
5.142960,0.000000
5.152985,0.000000
5.163011,0.000000
5.173036,0.000000
5.183061,0.000000
5.193086,0.000000
5.203112,0.000000
5.213137,0.000000
5.223162,0.000000
5.233187,0.000000
5.243213,0.000000
5.253238,0.000000
5.263263,0.000000
5.273289,0.000000
5.283314,0.000000
5.293339,0.000000
5.303364,0.000000
5.313390,0.000000
5.323415,0.000000
5.333440,0.000000
5.343465,0.000000
5.353491,0.000000
5.363516,0.000000
5.373541,0.000000
5.383566,0.000000
5.393592,0.000000
5.403617,0.000000
5.413642,0.000000
5.423667,0.000000
5.433693,0.000000
5.443718,0.000000
5.453743,0.000000
5.463769,0.000000
5.473794,0.000000
5.483819,0.000000
5.493844,0.000000
5.503870,0.000000
5.513895,0.000000
5.523920,0.000000
5.533945,0.000000
5.543971,0.000000
5.553996,0.000000
5.564021,0.000000
5.574046,0.000000
5.584072,0.000000
5.594097,0.000000
5.604122,0.000000
5.614147,0.000000
5.624173,0.000000
5.634198,0.000000
5.644223,0.000000
5.654249,0.000000
5.664274,0.000000
5.674299,0.000000
5.684324,0.000000
5.694350,0.000000
5.704375,0.000000
5.714400,0.000000
5.724425,0.000000
5.734451,0.000000
5.744476,0.000000
5.754501,0.000000
5.764526,0.000000
5.774552,0.000000
5.784577,0.000000
5.794602,0.000000
5.804627,0.000000
5.814653,0.000000
5.824678,0.000000
5.834703,0.000000
5.844729,0.000000
5.854754,0.000000
5.864779,0.000000
5.874804,0.000000
5.884830,0.000000
5.894855,0.000000
5.904880,0.000000
5.914905,0.000000
5.924931,0.000000
5.934956,0.000000
5.944981,0.000000
5.955006,0.000000
5.965032,0.000000
5.975057,0.000000
5.985082,0.000000
5.995107,0.000000
6.005133,0.000000
6.015158,0.000000
6.025183,0.000000
6.035209,0.000000
6.045234,0.000000
6.055259,0.000000
6.065284,0.000000
6.075310,0.000000
6.085335,0.000000
6.095360,0.000000
6.105385,0.000000
6.115411,0.000000
6.125436,0.000000
6.135461,0.000000
6.145486,0.000000
6.155512,0.000000
6.165537,0.000000
6.175562,0.000000
6.185587,0.000000
6.195613,0.000000
6.205638,0.000000
6.215663,0.000000
6.225689,0.000000
6.235714,0.000000
6.245739,0.000000
6.255764,0.000000
6.265790,0.000000
6.275815,0.000000
6.285840,0.000000
6.295865,0.000000
6.305891,0.000000
6.315916,0.000000
6.325941,0.000000
6.335966,0.000000
6.345992,0.000000
6.356017,0.000000
6.366042,0.000000
6.376067,0.000000
6.386093,0.000000
6.396118,0.000000
6.406143,0.000000
6.416169,0.000000
6.426194,0.000000
6.436219,0.000000
6.446244,0.000000
6.456270,0.000000
6.466295,0.000000
6.476320,0.000000
6.486345,0.000000
6.496371,0.000000
6.506396,0.000000
6.516421,0.000000
6.526446,0.000000
6.536472,0.000000
6.546497,0.000000
6.556522,0.000000
6.566547,0.000000
6.576573,0.000000
6.586598,0.000000
6.596623,0.000000
6.606649,0.000000
6.616674,0.000000
6.626699,0.000000
6.636724,0.000000
6.646750,0.000000
6.656775,0.000000
6.666800,0.000000
6.676825,0.000000
6.686851,0.000000
6.696876,0.000000
6.706901,0.000000
6.716926,0.000000
6.726952,0.000000
6.736977,0.000000
6.747002,0.000000
6.757027,0.000000
6.767053,0.000000
6.777078,0.000000
6.787103,0.000000
6.797129,0.000000
6.807154,0.000000
6.817179,0.000000
6.827204,0.000000
6.837230,0.000000
6.847255,0.000000
6.857280,0.000000
6.867305,0.000000
6.877331,0.000000
6.887356,0.000000
6.897381,0.000000
6.907406,0.000000
6.917432,0.000000
6.927457,0.000000
6.937482,0.000000
6.947507,0.000000
6.957533,0.000000
6.967558,0.000000
6.977583,0.000000
6.987609,0.000000
6.997634,0.000000
7.007659,0.000000
7.017684,0.000000
7.027710,0.000000

